Neuro-Symbolic Rule Lists

Machine learning models deployed in sensitive areas such as healthcare must be interpretable to ensure accountability and fairness. Rule lists (if Age < 35 $\wedge$ Priors > 0 then Recidivism = True, else if Next Condition . . . ) offer full transparency, making them well-suited for high-stakes decisions. However, learning such rule lists presents significant challenges. Existing methods based on combinatorial optimization require feature pre-discretization and impose restrictions on rule size. Neuro-symbolic methods use more scalable continuous optimization yet place similar pre-discretization constraints and suffer from unstable optimization. To address the existing limitations, we introduce NeuRules, an end-to-end trainable model that unifies discretization, rule learning, and rule order into a single differentiable framework. We formulate a continuous relaxation of the rule list learning problem that converges to a strict rule list through temperature annealing. NeuRules learns both the discretizations of individual features, as well as their combination into conjunctive rules without any pre-processing or restrictions. Extensive experiments demonstrate that NeuRules consistently outperforms both combinatorial and neuro-symbolic methods, effectively learning simple and complex rules, as well as their order, across a wide range of datasets.

==> expres/and_layer_diff.csv <==
Dataset,F1,Ablation,Diff
adult,0.80,0.66,0.14
android,0.92,0.33,0.59
compas-two-year-clean,0.66,0.35,0.31
covid,0.62,0.29,0.34
credit-card-clean,0.79,0.68,0.11
credit-g,0.72,0.14,0.58
crx,0.86,0.58,0.28
diabetes,0.73,0.51,0.22
electricity,0.75,0.42,0.33
fico,0.70,0.31,0.39
haberman,0.69,0.70,-0.01
heart,0.78,0.40,0.39
hepatitis,0.79,0.07,0.71
juvenile-clean,0.88,0.80,0.07
magic,0.79,0.51,0.28
phishing,0.91,0.78,0.12
phoneme,0.79,0.59,0.20
qsar-biodeg,0.81,0.53,0.28
ring,0.92,0.33,0.59
titanic,0.77,0.54,0.23
tokyo1,0.91,0.19,0.72


==> expres/box_lines.csv <==
X,y1,y2,y3
0.0,0.008172482,1.0004487e-05,9.9999e-06
0.001,0.0083030425,1.000479e-05,9.9999e-06
0.002,0.008435669,1.0005113e-05,9.9999e-06
0.003,0.008570405,1.0005458e-05,9.9999e-06
0.004,0.008707265,1.0005825e-05,9.9999e-06
0.005,0.008846304,1.0006217e-05,9.9999e-06
0.006,0.00898754,1.00066345e-05,9.9999e-06
0.007,0.009131016,1.0007079e-05,9.9999e-06
0.008,0.009276767,1.0007554e-05,9.9999e-06
0.009000000000000001,0.009424819,1.000806e-05,9.9999e-06
0.01,0.009575216,1.0008599e-05,9.9999e-06
0.011,0.009727989,1.0009174e-05,9.9999e-06
0.012,0.0098831775,1.0009787e-05,9.9999e-06
0.013000000000000001,0.010040819,1.0010441e-05,9.9999e-06
0.014,0.010200958,1.0011137e-05,9.9999e-06
0.015,0.010363624,1.00118805e-05,9.9999e-06
0.016,0.010528854,1.0012672e-05,9.9999e-06
0.017,0.010696701,1.0013516e-05,9.9999e-06
0.018000000000000002,0.01086719,1.0014416e-05,9.9999e-06
0.019,0.011040367,1.0015375e-05,9.9999e-06
0.02,0.011216276,1.0016398e-05,9.9999e-06
0.021,0.011394964,1.0017488e-05,9.9999e-06
0.022,0.011576468,1.0018651e-05,9.9999e-06
0.023,0.011760823,1.001989e-05,9.9999e-06
0.024,0.011948089,1.0021211e-05,9.9999e-06
0.025,0.012138298,1.0022619e-05,9.9999e-06
0.026000000000000002,0.012331497,1.00241205e-05,9.9999e-06
0.027,0.0125277415,1.0025722e-05,9.9999e-06
0.028,0.012727067,1.0027429e-05,9.9999e-06
0.029,0.0129295215,1.0029248e-05,9.9999e-06
0.03,0.013135166,1.0031188e-05,9.9999e-06
0.031,0.013344038,1.0033255e-05,9.9999e-06
0.032,0.013556182,1.003546e-05,9.9999e-06
0.033,0.013771655,1.0037811e-05,9.9999e-06
0.034,0.01399051,1.0040317e-05,9.9999e-06
0.035,0.014212792,1.0042988e-05,9.9999e-06
0.036000000000000004,0.014438561,1.0045836e-05,9.9999e-06
0.037,0.014667862,1.0048871e-05,9.9999e-06
0.038,0.014900754,1.0052108e-05,9.9999e-06
0.039,0.015137286,1.0055559e-05,9.9999e-06
0.04,0.015377515,1.0059239e-05,9.9999e-06
0.041,0.01562151,1.006316e-05,9.9999e-06
0.042,0.015869305,1.00673415e-05,9.9999e-06
0.043000000000000003,0.016120968,1.0071799e-05,9.9999e-06
0.044,0.016376566,1.007655e-05,9.9999e-06
0.045,0.016636154,1.0081616e-05,9.9999e-06
0.046,0.016899776,1.0087017e-05,9.9999e-06
0.047,0.017167509,1.0092775e-05,9.9999e-06
0.048,0.017439416,1.0098914e-05,9.9999e-06
0.049,0.01771555,1.0105457e-05,9.9999e-06
0.05,0.017995972,1.0112433e-05,9.9999e-06
0.051000000000000004,0.018280763,1.011987e-05,9.9999e-06
0.052000000000000005,0.01856998,1.01278e-05,9.9999e-06
0.053,0.018863684,1.0136253e-05,9.9999e-06
0.054,0.019161943,1.0145266e-05,9.9999e-06
0.055,0.019464828,1.0154874e-05,9.9999e-06
0.056,0.0197724,1.0165116e-05,9.9999e-06
0.057,0.020084742,1.0176035e-05,9.9999e-06
0.058,0.020401916,1.0187676e-05,9.9999e-06
0.059000000000000004,0.020723997,1.0200088e-05,9.9999e-06
0.06,0.021051057,1.0213318e-05,9.9999e-06
0.061,0.021383166,1.0227424e-05,9.9999e-06
0.062,0.021720398,1.0242461e-05,9.9999e-06
0.063,0.02206283,1.0258493e-05,9.9999e-06
0.064,0.022410547,1.0275584e-05,9.9999e-06
0.065,0.022763614,1.0293804e-05,9.9999e-06
0.066,0.023122113,1.031323e-05,9.9999e-06
0.067,0.023486126,1.0333937e-05,9.9999e-06
0.068,0.023855733,1.0356015e-05,9.9999e-06
0.069,0.024231017,1.0379552e-05,9.9999e-06
0.07,0.024612045,1.0404644e-05,9.9999e-06
0.07100000000000001,0.024998937,1.0431394e-05,9.9999e-06
0.07200000000000001,0.025391733,1.0459912e-05,9.9999e-06
0.073,0.025790554,1.04903165e-05,9.9999e-06
0.074,0.026195467,1.0522728e-05,9.9999e-06
0.075,0.026606562,1.05572835e-05,9.9999e-06
0.076,0.02702394,1.0594123e-05,9.9999e-06
0.077,0.027447673,1.0633395e-05,9.9999e-06
0.078,0.027877878,1.0675266e-05,9.9999e-06
0.079,0.028314611,1.0719902e-05,9.9999e-06
0.08,0.028758002,1.0767488e-05,9.9999e-06
0.081,0.029208126,1.0818221e-05,9.9999e-06
0.082,0.029665085,1.0872305e-05,9.9999e-06
0.083,0.030128963,1.0929964e-05,9.9999e-06
0.084,0.03059987,1.0991434e-05,9.9999e-06
0.085,0.031077921,1.1056967e-05,9.9999e-06
0.08600000000000001,0.031563178,1.1126832e-05,9.9999e-06
0.08700000000000001,0.03205577,1.1201313e-05,9.9999e-06
0.088,0.032555796,1.12807165e-05,9.9999e-06
0.089,0.033063356,1.1365369e-05,9.9999e-06
0.09,0.033578563,1.1455617e-05,9.9999e-06
0.091,0.034101505,1.1551826e-05,9.9999e-06
0.092,0.034632314,1.16544e-05,9.9999e-06
0.093,0.03517107,1.1763746e-05,9.9999e-06
0.094,0.035717912,1.18803255e-05,9.9999e-06
0.095,0.03627293,1.2004606e-05,9.9999e-06
0.096,0.03683625,1.21371e-05,9.9999e-06
0.097,0.037407994,1.2278355e-05,9.9999e-06
0.098,0.03798824,1.2428942e-05,9.9999e-06
0.099,0.038577154,1.2589484e-05,9.9999e-06
0.1,0.039174803,1.27606345e-05,9.9999e-06
0.101,0.03978135,1.29431e-05,9.9999e-06
0.10200000000000001,0.040396884,1.3137618e-05,9.9999e-06
0.10300000000000001,0.041021537,1.3344999e-05,9.9999e-06
0.10400000000000001,0.04165543,1.3566085e-05,9.9999e-06
0.105,0.042298682,1.3801779e-05,9.9999e-06
0.106,0.042951442,1.4053057e-05,9.9999e-06
0.107,0.043613803,1.4320934e-05,9.9999e-06
0.108,0.04428592,1.4606525e-05,9.9999e-06
0.109,0.044967897,1.4910984e-05,9.9999e-06
0.11,0.045659885,1.5235569e-05,9.9999e-06
0.111,0.046362,1.5581605e-05,9.9999e-06
0.112,0.04707439,1.595051e-05,9.9999e-06
0.113,0.04779717,1.63438e-05,9.9999e-06
0.114,0.048530474,1.6763073e-05,9.9999e-06
0.115,0.04927447,1.7210075e-05,9.9999e-06
0.116,0.050029267,1.7686601e-05,9.9999e-06
0.117,0.050795,1.819463e-05,9.9999e-06
0.11800000000000001,0.051571827,1.8736237e-05,9.9999e-06
0.11900000000000001,0.052359868,1.9313638e-05,9.9999e-06
0.12,0.053159293,1.99292e-05,9.9999e-06
0.121,0.05397021,2.0585438e-05,9.9999e-06
0.122,0.054792803,2.1285066e-05,9.9999e-06
0.123,0.05562719,2.203091e-05,9.9999e-06
0.124,0.056473512,2.2826058e-05,9.9999e-06
0.125,0.057331942,2.3673761e-05,9.9999e-06
0.126,0.05820262,2.457749e-05,9.9999e-06
0.127,0.059085682,2.5540945e-05,9.9999e-06
0.128,0.059981305,2.6568074e-05,9.9999e-06
0.129,0.060889598,2.766307e-05,9.9999e-06
0.13,0.061810765,2.8830453e-05,9.9999e-06
0.131,0.06274494,3.0074987e-05,9.9999e-06
0.132,0.06369225,3.1401767e-05,9.9999e-06
0.133,0.0646529,3.2816242e-05,9.9999e-06
0.134,0.06562701,3.43242e-05,9.9999e-06
0.135,0.066614754,3.5931807e-05,9.9999e-06
0.136,0.067616284,3.764567e-05,9.9999e-06
0.137,0.06863176,3.947277e-05,9.9999e-06
0.138,0.069661364,4.1420637e-05,9.9999e-06
0.139,0.07070522,4.3497246e-05,9.9999e-06
0.14,0.07176354,4.571109e-05,9.9999e-06
0.14100000000000001,0.07283644,4.8071244e-05,9.9999e-06
0.14200000000000002,0.073924094,5.0587376e-05,9.9999e-06
0.14300000000000002,0.07502669,5.326979e-05,9.9999e-06
0.14400000000000002,0.07614435,5.6129426e-05,9.9999e-06
0.145,0.077277295,5.9178088e-05,9.9999e-06
0.146,0.07842566,6.242823e-05,9.9999e-06
0.147,0.07958961,6.589316e-05,9.9999e-06
0.148,0.08076932,6.958707e-05,9.9999e-06
0.149,0.08196496,7.352509e-05,9.9999e-06
0.15,0.08317669,7.772334e-05,9.9999e-06
0.151,0.08440466,8.219896e-05,9.9999e-06
0.152,0.085649095,8.6970416e-05,9.9999e-06
0.153,0.08691013,9.205719e-05,9.9999e-06
0.154,0.08818793,9.7480086e-05,9.9999e-06
0.155,0.08948268,0.000103261336,9.9999e-06
0.156,0.090794526,0.00010942459,9.9999e-06
0.157,0.092123665,0.00011599514,9.9999e-06
0.158,0.09347025,0.00012299983,9.9999e-06
0.159,0.09483443,0.00013046726,9.9999e-06
0.16,0.096216455,0.00013842827,9.9999e-06
0.161,0.097616404,0.00014691522,9.9999e-06
0.162,0.0990345,0.00015596299,9.9999e-06
0.163,0.1004709,0.00016560857,9.9999e-06
0.164,0.10192575,0.00017589141,9.9999e-06
0.165,0.103399254,0.00018685368,9.9999e-06
0.166,0.104891546,0.00019854003,9.9999e-06
0.167,0.106402814,0.00021099864,9.9999e-06
0.168,0.10793323,0.00022428029,9.9999e-06
0.169,0.10948296,0.00023843939,9.9999e-06
0.17,0.11105217,0.00025353386,9.9999e-06
0.171,0.11264098,0.00026962545,9.9999e-06
0.17200000000000001,0.11424962,0.00028677998,9.9999e-06
0.17300000000000001,0.11587817,0.0003050674,9.9999e-06
0.17400000000000002,0.1175269,0.00032456307,9.9999e-06
0.17500000000000002,0.119195886,0.00034534634,9.9999e-06
0.176,0.1208853,0.0003675023,9.9999e-06
0.177,0.12259533,0.00039112155,9.9999e-06
0.178,0.12432611,0.00041630058,9.9999e-06
0.179,0.1260778,0.00044314243,9.9999e-06
0.18,0.12785055,0.00047175674,9.9999e-06
0.181,0.12964448,0.00050225994,9.9999e-06
0.182,0.1314598,0.00053477753,9.9999e-06
0.183,0.13329661,0.000569442,9.9999e-06
0.184,0.1351551,0.00060639495,9.9999e-06
0.185,0.13703535,0.00064578716,9.9999e-06
0.186,0.13893756,0.00068777945,9.9999e-06
0.187,0.14086182,0.00073254324,9.9999e-06
0.188,0.14280824,0.00078026054,9.9999e-06
0.189,0.14477707,0.000831127,9.999901e-06
0.19,0.14676835,0.00088535,9.999901e-06
0.191,0.14878221,0.0009431502,9.999901e-06
0.192,0.15081881,0.001004763,9.999901e-06
0.193,0.15287821,0.0010704397,9.999901e-06
0.194,0.1549606,0.0011404476,9.9999015e-06
0.195,0.157066,0.0012150705,9.9999015e-06
0.196,0.15919462,0.0012946144,9.999902e-06
0.197,0.16134657,0.0013794018,9.999903e-06
0.198,0.16352186,0.0014697766,9.999904e-06
0.199,0.16572066,0.0015661069,9.999905e-06
0.2,0.16794305,0.0016687835,9.999907e-06
0.201,0.17018908,0.001778223,9.99991e-06
0.202,0.17245892,0.0018948688,9.999912e-06
0.203,0.17475255,0.0020191926,9.999916e-06
0.20400000000000001,0.17707016,0.0021517007,9.999921e-06
0.20500000000000002,0.17941175,0.002292928,9.999927e-06
0.20600000000000002,0.18177737,0.0024434456,9.999935e-06
0.20700000000000002,0.18416718,0.0026038606,9.999945e-06
0.20800000000000002,0.18658116,0.0027748214,9.999959e-06
0.209,0.1890194,0.002957017,9.999976e-06
0.21,0.19148186,0.0031511784,9.999998e-06
0.211,0.19396874,0.0033580912,1.0000027e-05
0.212,0.19647998,0.0035785853,1.0000064e-05
0.213,0.19901557,0.003813545,1.00001125e-05
0.214,0.20157564,0.0040639127,1.0000174e-05
0.215,0.20416014,0.0043306877,1.0000254e-05
0.216,0.20676914,0.004614938,1.0000358e-05
0.217,0.20940256,0.0049177925,1.0000492e-05
0.218,0.21206048,0.005240464,1.0000664e-05
0.219,0.21474287,0.0055842306,1.0000887e-05
0.22,0.21744974,0.0059504583,1.0001175e-05
0.221,0.22018111,0.006340592,1.0001547e-05
0.222,0.2229368,0.0067561753,1.0002028e-05
0.223,0.22571693,0.00719884,1.0002649e-05
0.224,0.22852136,0.0076703294,1.0003451e-05
0.225,0.2313501,0.008172479,1.0004487e-05
0.226,0.23420313,0.008707266,1.0005825e-05
0.227,0.23708032,0.009276764,1.0007554e-05
0.228,0.23998167,0.009883181,1.0009787e-05
0.229,0.24290706,0.01052886,1.0012672e-05
0.23,0.24585643,0.0112162875,1.0016398e-05
0.231,0.24882962,0.011948098,1.0021211e-05
0.232,0.25182658,0.012727071,1.0027429e-05
0.233,0.25484723,0.013556189,1.003546e-05
0.234,0.25789145,0.014438573,1.0045836e-05
0.23500000000000001,0.26095912,0.015377538,1.0059239e-05
0.23600000000000002,0.26405007,0.016376596,1.007655e-05
0.23700000000000002,0.26716423,0.017439453,1.0098913e-05
0.23800000000000002,0.27030137,0.018570028,1.01278e-05
0.23900000000000002,0.27346134,0.01977245,1.0165115e-05
0.24,0.27664402,0.021051114,1.0213318e-05
0.241,0.27984926,0.022410622,1.0275582e-05
0.242,0.28307682,0.023855831,1.0356014e-05
0.243,0.28632656,0.025391862,1.0459912e-05
0.244,0.2895983,0.027024094,1.0594121e-05
0.245,0.29289174,0.028758194,1.0767487e-05
0.246,0.29620668,0.030600112,1.0991434e-05
0.247,0.29954296,0.03255606,1.1280711e-05
0.248,0.30290034,0.034632634,1.1654393e-05
0.249,0.30627856,0.03683666,1.2137096e-05
0.25,0.30967733,0.039175294,1.276063e-05
0.251,0.31309646,0.041655995,1.3566065e-05
0.252,0.3165357,0.044286646,1.4606517e-05
0.253,0.31999466,0.047075227,1.5950482e-05
0.254,0.32347324,0.050030347,1.7686601e-05
0.255,0.32697085,0.05316055,1.9929164e-05
0.256,0.33048752,0.056475095,2.282607e-05
0.257,0.3340226,0.05998314,2.6568026e-05
0.258,0.33757612,0.063694425,3.140165e-05
0.259,0.34114757,0.067618996,3.7645616e-05
0.26,0.34473655,0.071766734,4.571092e-05
0.261,0.34834293,0.076148294,5.6129426e-05
0.262,0.35196608,0.08077397,6.9586844e-05
0.263,0.35560587,0.085654765,8.697048e-05
0.264,0.35926175,0.09080123,0.000109424305
0.265,0.36293352,0.09622444,0.00013842752
0.266,0.36662066,0.101935424,0.0001758911
0.267,0.37032285,0.107944734,0.00022427928
0.268,0.37403974,0.114263445,0.00028677972
0.269,0.37777075,0.12090173,0.00036750094
0.27,0.38151568,0.12787028,0.00047175674
0.271,0.38527387,0.13517849,0.00060639327
0.272,0.3890451,0.14283629,0.00078026194
0.273,0.3928287,0.150852,0.001004761
0.274,0.39662442,0.15923397,0.0012946082
0.275,0.40043184,0.16798988,0.001668782
0.276,0.40425026,0.17712556,0.0021516925
0.277,0.4080796,0.18664691,0.0027748214
0.278,0.41191894,0.19655758,0.003578575
0.279,0.41576818,0.20686097,0.0046149427
0.28,0.41962662,0.2175579,0.0059504467
0.281,0.42349377,0.22864859,0.007670285
0.28200000000000003,0.42736933,0.24013148,0.009883171
0.28300000000000003,0.4312526,0.25200233,0.012727025
0.28400000000000003,0.43514317,0.2642563,0.016376596
0.28500000000000003,0.43904054,0.27688524,0.021051057
0.28600000000000003,0.44294417,0.28988034,0.027024122
0.28700000000000003,0.4468535,0.30322915,0.03463257
0.28800000000000003,0.45076796,0.3169184,0.044286408
0.289,0.45468736,0.3309326,0.056474995
0.29,0.4586107,0.34525278,0.07176648
0.291,0.46253785,0.35985982,0.09080123
0.292,0.466468,0.3747308,0.11426306
0.293,0.47040087,0.38984248,0.14283629
0.294,0.4743355,0.40516824,0.17712528
0.295,0.4782717,0.42068118,0.21755692
0.296,0.48220894,0.43635276,0.26425594
0.297,0.48614648,0.45215204,0.31691757
0.298,0.49008393,0.46804884,0.3747308
0.299,0.49402052,0.4840103,0.4363518
0.3,0.49795604,0.500005,0.500005
0.301,0.5018896,0.5159992,0.5636563
0.302,0.5058207,0.5319606,0.62527746
0.303,0.50974905,0.54785746,0.68309075
0.304,0.51367384,0.5636568,0.73575264
0.305,0.5175947,0.5793284,0.78245175
0.306,0.52151084,0.59484124,0.8228836
0.307,0.525422,0.6101675,0.85717374
0.308,0.52932733,0.6252788,0.8857462
0.309,0.5332264,0.6401497,0.90920824
0.31,0.5371188,0.6547568,0.928243
0.311,0.54100376,0.669077,0.94353455
0.312,0.544881,0.6830912,0.9557233
0.313,0.5487496,0.69678044,0.96537715
0.314,0.5526094,0.71012974,0.9729859
0.315,0.55645955,0.72312444,0.9789588
0.316,0.5602998,0.73575366,0.98363346
0.317,0.56412935,0.7480073,0.9872829
0.318,0.56794786,0.7598781,0.9901267
0.319,0.5717549,0.77136105,0.9923396
0.32,0.5755495,0.78245175,0.99405944
0.321,0.5793317,0.793149,0.9953951
0.322,0.5831006,0.8034521,0.99643135
0.323,0.5868559,0.8133631,0.99723524
0.324,0.5905969,0.8228842,0.9978582
0.325,0.5943232,0.83201987,0.9983412
0.326,0.5980345,0.8407757,0.9987154
0.327,0.6017299,0.8491577,0.99900526
0.328,0.6054093,0.85717374,0.9992298
0.329,0.609072,0.86483127,0.9994036
0.33,0.61271775,0.87213975,0.9995383
0.331,0.6163457,0.87910795,0.9996425
0.332,0.6199557,0.88574636,0.99972326
0.333,0.6235473,0.89206517,0.9997857
0.334,0.62711984,0.8980743,0.99983406
0.335,0.6306731,0.9037854,0.9998716
0.336,0.63420653,0.90920866,0.9999006
0.337,0.63771975,0.9143553,0.999923
0.338,0.6412122,0.91923594,0.9999404
0.339,0.6446837,0.9238615,0.99995387
0.34,0.64813364,0.9282432,0.99996424
0.341,0.6515617,0.9323907,0.99997234
0.342,0.6549676,0.9363153,0.99997854
0.343,0.6583506,0.94002664,0.99998343
0.34400000000000003,0.6617108,0.94353473,0.9999871
0.34500000000000003,0.6650474,0.9468492,0.9999901
0.34600000000000003,0.6683602,0.94997954,0.9999924
0.34700000000000003,0.67164904,0.9529346,0.99999404
0.34800000000000003,0.6749133,0.95572317,0.99999535
0.34900000000000003,0.67815274,0.9583538,0.9999964
0.35000000000000003,0.681367,0.9608345,0.99999726
0.35100000000000003,0.6845558,0.9631732,0.99999785
0.352,0.6877188,0.96537715,0.99999833
0.353,0.6908555,0.9674538,0.9999987
0.354,0.69396603,0.96940964,0.99999905
0.355,0.69704974,0.9712517,0.9999993
0.356,0.7001065,0.9729858,0.9999994
0.357,0.7031359,0.97461796,0.9999995
0.358,0.7061377,0.9761539,0.99999964
0.359,0.70911163,0.97759914,0.99999976
0.36,0.7120576,0.9789587,0.99999976
0.361,0.7149751,0.9802372,0.9999999
0.362,0.7178641,0.98143965,0.9999999
0.363,0.72072417,0.98257035,0.9999999
0.364,0.7235553,0.9836332,0.9999999
0.365,0.7263571,0.98463225,1.0
0.366,0.7291294,0.985571,1.0
0.367,0.7318721,0.9864535,1.0
0.368,0.7345848,0.9872825,1.0
0.369,0.7372674,0.98806155,1.0
0.37,0.73991966,0.9887933,1.0
0.371,0.7425415,0.9894806,1.0
0.372,0.74513274,0.9901264,1.0
0.373,0.7476932,0.99073267,1.0
0.374,0.7502226,0.99130213,1.0
0.375,0.75272095,0.99183685,1.0
0.376,0.7551879,0.992339,1.0
0.377,0.7576236,0.9928104,1.0
0.378,0.76002765,0.99325305,1.0
0.379,0.7624001,0.9936686,1.0
0.38,0.76474077,0.9940587,1.0
0.381,0.76704943,0.99442494,1.0
0.382,0.76932603,0.99476874,1.0
0.383,0.7715705,0.9950913,1.0
0.384,0.7737828,0.99539423,1.0
0.385,0.77596265,0.99567837,1.0
0.386,0.7781102,0.99594516,1.0
0.387,0.78022504,0.9961953,1.0
0.388,0.7823075,0.9964302,1.0
0.389,0.784357,0.99665064,1.0
0.39,0.786374,0.9968574,1.0
0.391,0.788358,0.99705136,1.0
0.392,0.79030925,0.99723357,1.0
0.393,0.79222745,0.9974043,1.0
0.394,0.7941126,0.9975648,1.0
0.395,0.79596484,0.997715,1.0
0.396,0.797784,0.9978561,1.0
0.397,0.79956985,0.9979886,1.0
0.398,0.8013224,0.9981128,1.0
0.399,0.8030418,0.9982292,1.0
0.4,0.80472815,0.99833846,1.0
0.401,0.806381,0.9984409,1.0
0.402,0.80800056,0.99853706,1.0
0.403,0.80958676,0.9986273,1.0
0.404,0.81113964,0.9987118,1.0
0.405,0.81265914,0.99879116,1.0
0.406,0.81414515,0.9988655,1.0
0.40700000000000003,0.8155978,0.9989353,1.0
0.40800000000000003,0.8170168,0.9990006,1.0
0.40900000000000003,0.81840247,0.999062,1.0
0.41000000000000003,0.8197548,0.99911946,1.0
0.41100000000000003,0.8210735,0.9991732,1.0
0.41200000000000003,0.82235867,0.9992238,1.0
0.41300000000000003,0.8236105,0.9992711,1.0
0.41400000000000003,0.82482874,0.9993154,1.0
0.41500000000000004,0.8260135,0.99935704,1.0
0.41600000000000004,0.82716495,0.99939597,1.0
0.417,0.8282829,0.99943227,1.0
0.418,0.8293671,0.9994665,1.0
0.419,0.83041805,0.9994985,1.0
0.42,0.83143544,0.9995284,1.0
0.421,0.8324194,0.99955624,1.0
0.422,0.83336973,0.99958235,1.0
0.423,0.83428675,0.9996069,1.0
0.424,0.83517027,0.9996296,1.0
0.425,0.8360204,0.99965096,1.0
0.426,0.8368372,0.99967086,1.0
0.427,0.83762044,0.99968946,1.0
0.428,0.83837026,0.9997067,1.0
0.429,0.8390866,0.9997228,1.0
0.43,0.83976966,0.9997377,1.0
0.431,0.84041935,0.9997515,1.0
0.432,0.8410356,0.99976426,1.0
0.433,0.84161854,0.9997763,1.0
0.434,0.8421681,0.99978715,1.0
0.435,0.84268415,0.99979717,1.0
0.436,0.843167,0.99980646,1.0
0.437,0.84361655,0.9998149,1.0
0.438,0.8440327,0.99982256,1.0
0.439,0.8444156,0.99982953,1.0
0.44,0.8447652,0.99983585,1.0
0.441,0.84508127,0.99984145,1.0
0.442,0.8453643,0.99984646,1.0
0.443,0.8456138,0.99985075,1.0
0.444,0.8458302,0.99985445,1.0
0.445,0.8460132,0.99985754,1.0
0.446,0.84616286,0.99986005,1.0
0.447,0.84627944,0.9998621,1.0
0.448,0.8463626,0.9998634,1.0
0.449,0.8464126,0.9998642,1.0
0.45,0.8464292,0.9998646,1.0
0.451,0.8464126,0.9998642,1.0
0.452,0.8463627,0.9998634,1.0
0.453,0.84627956,0.9998621,1.0
0.454,0.84616303,0.99986005,1.0
0.455,0.84601325,0.99985754,1.0
0.456,0.8458302,0.99985445,1.0
0.457,0.84561396,0.99985075,1.0
0.458,0.8453643,0.99984646,1.0
0.459,0.84508145,0.99984145,1.0
0.46,0.8447652,0.99983585,1.0
0.461,0.8444156,0.99982953,1.0
0.462,0.8440327,0.99982256,1.0
0.463,0.84361655,0.9998149,1.0
0.464,0.843167,0.99980646,1.0
0.465,0.8426842,0.99979717,1.0
0.466,0.8421681,0.99978715,1.0
0.467,0.84161854,0.9997763,1.0
0.468,0.84103554,0.99976426,1.0
0.46900000000000003,0.84041935,0.9997515,1.0
0.47000000000000003,0.83976966,0.9997377,1.0
0.47100000000000003,0.8390867,0.9997228,1.0
0.47200000000000003,0.83837026,0.9997067,1.0
0.47300000000000003,0.83762056,0.99968946,1.0
0.47400000000000003,0.8368372,0.99967086,1.0
0.47500000000000003,0.8360205,0.99965096,1.0
0.47600000000000003,0.83517045,0.9996296,1.0
0.47700000000000004,0.83428675,0.9996069,1.0
0.47800000000000004,0.83336973,0.99958235,1.0
0.47900000000000004,0.8324194,0.99955624,1.0
0.48,0.8314355,0.9995284,1.0
0.481,0.83041793,0.9994985,1.0
0.482,0.8293671,0.9994665,1.0
0.483,0.8282829,0.99943227,1.0
0.484,0.8271648,0.99939597,1.0
0.485,0.82601357,0.99935704,1.0
0.486,0.824829,0.9993154,1.0
0.487,0.8236106,0.9992711,1.0
0.488,0.82235885,0.9992238,1.0
0.489,0.8210735,0.9991732,1.0
0.49,0.8197548,0.99911946,1.0
0.491,0.81840235,0.999062,1.0
0.492,0.8170168,0.9990006,1.0
0.493,0.8155978,0.9989353,1.0
0.494,0.81414515,0.9988655,1.0
0.495,0.81265914,0.99879116,1.0
0.496,0.81113976,0.9987118,1.0
0.497,0.8095867,0.9986273,1.0
0.498,0.8080007,0.9985372,1.0
0.499,0.8063812,0.9984409,1.0
0.5,0.80472827,0.99833846,1.0
0.501,0.8030418,0.9982292,1.0
0.502,0.8013225,0.9981128,1.0
0.503,0.7995697,0.9979886,1.0
0.504,0.7977838,0.9978561,1.0
0.505,0.7959649,0.997715,1.0
0.506,0.79411286,0.9975648,1.0
0.507,0.79222727,0.9974043,1.0
0.508,0.79030925,0.99723357,1.0
0.509,0.78835815,0.99705136,1.0
0.51,0.78637403,0.9968574,1.0
0.511,0.784357,0.99665064,1.0
0.512,0.7823076,0.9964302,1.0
0.513,0.7802251,0.9961953,1.0
0.514,0.77811,0.99594504,1.0
0.515,0.7759628,0.99567837,1.0
0.516,0.7737831,0.99539423,1.0
0.517,0.7715704,0.9950913,1.0
0.518,0.7693261,0.99476886,1.0
0.519,0.7670496,0.99442506,1.0
0.52,0.7647408,0.99405885,1.0
0.521,0.7624001,0.9936686,1.0
0.522,0.76002795,0.99325305,1.0
0.523,0.7576237,0.9928104,1.0
0.524,0.7551879,0.992339,1.0
0.525,0.7527211,0.99183685,1.0
0.526,0.7502226,0.99130213,1.0
0.527,0.74769306,0.99073267,1.0
0.528,0.7451328,0.9901264,1.0
0.529,0.7425419,0.98948073,1.0
0.53,0.7399198,0.98879343,1.0
0.531,0.7372674,0.98806155,1.0
0.532,0.73458505,0.98728263,1.0
0.533,0.7318721,0.9864535,1.0
0.534,0.72912943,0.985571,1.0
0.535,0.72635734,0.9846324,1.0
0.536,0.7235554,0.9836332,0.9999999
0.537,0.7207241,0.98257035,0.9999999
0.538,0.7178642,0.98143977,0.9999999
0.539,0.7149754,0.98023754,0.9999999
0.54,0.7120574,0.9789586,0.99999976
0.541,0.70911175,0.97759914,0.99999976
0.542,0.706138,0.976154,0.99999964
0.543,0.7031361,0.9746181,0.9999995
0.544,0.7001065,0.9729858,0.9999994
0.545,0.69705003,0.97125185,0.9999993
0.546,0.69396615,0.96940976,0.99999905
0.547,0.6908555,0.9674538,0.9999987
0.548,0.6877189,0.9653773,0.99999833
0.549,0.6845558,0.9631732,0.99999785
0.55,0.6813669,0.9608345,0.99999726
0.551,0.67815286,0.9583538,0.9999964
0.552,0.6749137,0.9557235,0.99999535
0.553,0.6716492,0.9529347,0.99999404
0.554,0.66836023,0.9499796,0.9999924
0.555,0.6650477,0.9468496,0.9999901
0.556,0.6617108,0.94353485,0.9999871
0.557,0.65835065,0.94002664,0.99998343
0.558,0.6549677,0.93631554,0.99997854
0.559,0.6515618,0.932391,0.99997234
0.56,0.6481335,0.928243,0.99996424
0.561,0.64468384,0.9238618,0.99995387
0.562,0.6412127,0.9192364,0.9999404
0.5630000000000001,0.6377195,0.914355,0.999923
0.5640000000000001,0.63420665,0.9092087,0.9999006
0.5650000000000001,0.63067347,0.9037859,0.9998716
0.5660000000000001,0.6271201,0.89807475,0.99983406
0.5670000000000001,0.6235473,0.89206517,0.9997857
0.5680000000000001,0.6199561,0.88574696,0.99972326
0.5690000000000001,0.6163459,0.87910813,0.9996425
0.5700000000000001,0.61271757,0.8721396,0.9995383
0.5710000000000001,0.6090722,0.8648317,0.9994036
0.5720000000000001,0.6054093,0.85717374,0.9992298
0.5730000000000001,0.6017298,0.84915745,0.99900526
0.5740000000000001,0.5980346,0.840776,0.9987154
0.5750000000000001,0.59432364,0.83202094,0.9983412
0.5760000000000001,0.59059715,0.82288474,0.99785835
0.577,0.5868559,0.8133631,0.99723524
0.578,0.5831009,0.80345297,0.99643147
0.579,0.5793318,0.7931493,0.9953951
0.58,0.5755495,0.78245175,0.99405944
0.581,0.57175505,0.7713617,0.99233973
0.582,0.567948,0.75987846,0.99012685
0.583,0.5641293,0.748007,0.98728275
0.584,0.56029993,0.7357541,0.9836336
0.585,0.55646,0.72312593,0.9789594
0.586,0.55260915,0.71012896,0.9729856
0.587,0.54874974,0.6967808,0.9653774
0.588,0.5448812,0.6830924,0.9557243
0.589,0.541004,0.6690778,0.9435354
0.59,0.5371188,0.6547568,0.928243
0.591,0.5332267,0.640151,0.9092101
0.592,0.52932745,0.6252792,0.88574696
0.593,0.5254219,0.61016697,0.8571727
0.594,0.52151114,0.5948422,0.8228858
0.595,0.5175947,0.5793284,0.78245175
0.596,0.5136737,0.5636563,0.7357511
0.597,0.5097492,0.54785794,0.6830924
0.598,0.5058212,0.5319626,0.62528455
0.599,0.5018898,0.51600015,0.56366
0.6,0.49795604,0.500005,0.500005
0.601,0.49402088,0.4840118,0.43635744
0.602,0.49008405,0.46804935,0.37473264
0.603,0.48614648,0.45215204,0.31691757
0.604,0.48220918,0.4363537,0.26425892
0.605,0.47827184,0.42068163,0.21755823
0.606,0.47433537,0.40516782,0.17712416
0.607,0.47040093,0.38984293,0.14283721
0.608,0.46646848,0.37473264,0.11426615
0.609,0.46253762,0.35985896,0.09079998
0.61,0.45861086,0.34525323,0.07176699
0.611,0.45468774,0.33093384,0.05647622
0.612,0.45076826,0.3169192,0.044287056
0.613,0.4468535,0.30322915,0.03463257
0.614,0.4429444,0.28988114,0.027024522
0.615,0.43904063,0.27688563,0.021051211
0.616,0.43514305,0.26425594,0.016376473
0.617,0.4312528,0.25200304,0.012727215
0.618,0.42736983,0.24013288,0.009883472
0.619,0.42349368,0.22864823,0.007670229
0.62,0.41962674,0.21755823,0.0059504914
0.621,0.41576856,0.20686191,0.0046150475
0.622,0.41191918,0.19655818,0.0035786296
0.623,0.4080796,0.18664691,0.0027748214
0.624,0.40425062,0.1771264,0.0021517416
0.625,0.4004319,0.16799015,0.0016687944
0.626,0.39662442,0.15923397,0.0012946082
0.627,0.39282894,0.15085246,0.0010047763
0.628,0.3890451,0.14283629,0.00078026194
0.629,0.38527375,0.13517828,0.0006063887
0.63,0.38151577,0.12787049,0.00047176026
0.631,0.3777712,0.12090255,0.00036751185
0.632,0.37403956,0.11426306,0.00028677552
0.633,0.370323,0.10794491,0.0002242809
0.634,0.3666213,0.101936296,0.00017589742
0.635,0.36293396,0.09622509,0.00013843142
0.636,0.359262,0.090801544,0.000109425826
0.637,0.35560638,0.08565536,8.697285e-05
0.638,0.3519664,0.08077439,6.9588204e-05
0.639,0.34834298,0.07614842,5.6129782e-05
0.64,0.34473658,0.071766734,4.571092e-05
0.641,0.34114823,0.06761971,3.7646878e-05
0.642,0.3375762,0.063694544,3.140181e-05
0.643,0.33402255,0.05998304,2.6567901e-05
0.644,0.33048806,0.056475606,2.2826562e-05
0.645,0.3269713,0.053160932,1.9929466e-05
0.646,0.323473,0.05003016,1.7686487e-05
0.647,0.31999516,0.04707566,1.595071e-05
0.648,0.31653598,0.04428689,1.4606621e-05
0.649,0.3130967,0.041656144,1.3566119e-05
0.65,0.30967733,0.039175294,1.276063e-05
0.651,0.30627903,0.036836967,1.2137169e-05
0.652,0.30290022,0.03463257,1.1654381e-05
0.653,0.2995431,0.03255615,1.12807265e-05
0.654,0.29620704,0.030600311,1.0991461e-05
0.655,0.29289234,0.028758513,1.0767522e-05
0.656,0.28959835,0.027024122,1.05941235e-05
0.657,0.2863269,0.025392003,1.0459922e-05
0.658,0.28307736,0.023856074,1.0356028e-05
0.659,0.27984926,0.022410622,1.0275582e-05
0.66,0.2766443,0.021051211,1.0213322e-05
0.661,0.2734618,0.01977263,1.0165121e-05
0.662,0.27030128,0.018569997,1.0127799e-05
0.663,0.26716435,0.017439501,1.0098915e-05
0.664,0.26405045,0.016376719,1.0076552e-05
0.665,0.260959,0.015377496,1.0059237e-05
0.666,0.25789154,0.0144386,1.0045836e-05
0.667,0.25484756,0.013556279,1.0035461e-05
0.668,0.25182712,0.012727215,1.002743e-05
0.669,0.24883033,0.011948278,1.0021212e-05
0.67,0.24585661,0.0112163415,1.0016399e-05
0.671,0.24290751,0.01052896,1.0012673e-05
0.672,0.2399816,0.009883171,1.0009787e-05
0.673,0.23708047,0.009276801,1.0007554e-05
0.674,0.23420349,0.008707341,1.0005825e-05
0.675,0.23135,0.008172465,1.0004487e-05
0.676,0.22852214,0.0076704603,1.0003451e-05
0.677,0.22571722,0.0071988883,1.0002649e-05
0.678,0.2229373,0.006756251,1.0002028e-05
0.679,0.22018114,0.006340598,1.0001547e-05
0.68,0.21744998,0.0059504914,1.0001175e-05
0.681,0.21474333,0.0055842893,1.0000887e-05
0.682,0.21206048,0.005240464,1.0000664e-05
0.683,0.20940277,0.0049178153,1.0000492e-05
0.684,0.20676948,0.004614978,1.0000358e-05
0.685,0.20416006,0.0043306802,1.0000254e-05
0.686,0.20157577,0.004063924,1.0000174e-05
0.687,0.19901587,0.0038135743,1.00001125e-05
0.6880000000000001,0.19647984,0.003578575,1.0000064e-05
0.6890000000000001,0.19396943,0.0033581485,1.0000027e-05
0.6900000000000001,0.19148213,0.0031511988,9.999998e-06
0.6910000000000001,0.18901978,0.002957048,9.999976e-06
0.6920000000000001,0.18658116,0.0027748214,9.999959e-06
0.6930000000000001,0.18416737,0.0026038731,9.999945e-06
0.6940000000000001,0.18177776,0.0024434687,9.999935e-06
0.6950000000000001,0.17941171,0.002292926,9.999927e-06
0.6960000000000001,0.17707084,0.0021517416,9.999921e-06
0.6970000000000001,0.17475286,0.0020192096,9.999916e-06
0.6980000000000001,0.1724588,0.0018948636,9.999912e-06
0.6990000000000001,0.17018916,0.0017782262,9.99991e-06
0.7000000000000001,0.16794327,0.0016687944,9.999907e-06
0.7010000000000001,0.16572104,0.0015661247,9.999905e-06
0.7020000000000001,0.16352244,0.0014698002,9.999904e-06
0.7030000000000001,0.16134676,0.0013794096,9.999903e-06
0.704,0.15919499,0.0012946279,9.999902e-06
0.705,0.157066,0.0012150705,9.9999015e-06
0.706,0.15496072,0.0011404519,9.9999015e-06
0.707,0.15287851,0.0010704488,9.999901e-06
0.708,0.15081874,0.001004761,9.999901e-06
0.709,0.14878279,0.000943167,9.999901e-06
0.71,0.14676858,0.00088535657,9.999901e-06
0.711,0.14477699,0.0008311247,9.999901e-06
0.712,0.14280832,0.00078026194,9.9999e-06
0.713,0.140862,0.0007325473,9.9999e-06
0.714,0.13893788,0.00068778655,9.9999e-06
0.715,0.13703535,0.00064578716,9.9999e-06
0.716,0.13515525,0.0006063978,9.9999e-06
0.717,0.13329689,0.0005694473,9.9999e-06
0.718,0.13145979,0.00053477706,9.9999e-06
0.719,0.1296446,0.0005022618,9.9999e-06
0.72,0.12785077,0.00047176026,9.9999e-06
0.721,0.12607773,0.00044314118,9.9999e-06
0.722,0.12432659,0.00041630754,9.9999e-06
0.723,0.12259552,0.00039112408,9.9999e-06
0.724,0.12088562,0.0003675064,9.9999e-06
0.725,0.1191959,0.00034534666,9.9999e-06
0.726,0.11752704,0.00032456484,9.9999e-06
0.727,0.11587844,0.00030507048,9.9999e-06
0.728,0.11424959,0.00028677972,9.9999e-06
0.729,0.11264146,0.00026963037,9.9999e-06
0.73,0.111052364,0.00025353595,9.9999e-06
0.731,0.109482914,0.00023843894,9.9999e-06
0.732,0.10793331,0.0002242809,9.9999e-06
0.733,0.106403,0.00021100018,9.9999e-06
0.734,0.104891494,0.00019853949,9.9999e-06
0.735,0.103399634,0.00018685655,9.9999e-06
0.736,0.101925895,0.00017589238,9.9999e-06
0.737,0.100471124,0.0001656102,9.9999e-06
0.738,0.0990345,0.00015596299,9.9999e-06
0.739,0.09761651,0.00014691587,9.9999e-06
0.74,0.09621665,0.00013842949,9.9999e-06
0.741,0.094834425,0.00013046715,9.9999e-06
0.742,0.09347064,0.00012300188,9.9999e-06
0.743,0.09212382,0.00011599594,9.9999e-06
0.744,0.090794474,0.000109424305,9.9999e-06
0.745,0.0894827,0.00010326151,9.9999e-06
0.746,0.08818807,9.748066e-05,9.9999e-06
0.747,0.08691035,9.2058115e-05,9.9999e-06
0.748,0.08564941,8.697166e-05,9.9999e-06
0.749,0.08440478,8.219938e-05,9.9999e-06
0.75,0.083176866,7.7724e-05,9.9999e-06
0.751,0.08196495,7.352503e-05,9.9999e-06
0.752,0.0807694,6.95873e-05,9.9999e-06
0.753,0.07958976,6.589364e-05,9.9999e-06
0.754,0.078425616,6.242814e-05,9.9999e-06
0.755,0.07727761,5.9178976e-05,9.9999e-06
0.756,0.07614448,5.6129782e-05,9.9999e-06
0.757,0.075026624,5.326962e-05,9.9999e-06
0.758,0.073924124,5.0587416e-05,9.9999e-06
0.759,0.07283653,4.8071463e-05,9.9999e-06
0.76,0.07176372,4.5711462e-05,9.9999e-06
0.761,0.07070522,4.3497246e-05,9.9999e-06
0.762,0.06966144,4.1420786e-05,9.9999e-06
0.763,0.06863191,3.947304e-05,9.9999e-06
0.764,0.06761627,3.7645616e-05,9.9999e-06
0.765,0.06661479,3.5931884e-05,9.9999e-06
0.766,0.06562712,3.432438e-05,9.9999e-06
0.767,0.06465285,3.2816177e-05,9.9999e-06
0.768,0.06369251,3.1402138e-05,9.9999e-06
0.769,0.06274503,3.0075122e-05,9.9999e-06
0.77,0.061810933,2.8830667e-05,9.9999e-06
0.771,0.060889613,2.7663085e-05,9.9999e-06
0.772,0.059981365,2.6568154e-05,9.9999e-06
0.773,0.059085816,2.5541094e-05,9.9999e-06
0.774,0.058202602,2.4577475e-05,9.9999e-06
0.775,0.057332207,2.3674023e-05,9.9999e-06
0.776,0.056473635,2.2826169e-05,9.9999e-06
0.777,0.055627156,2.2030888e-05,9.9999e-06
0.778,0.054792833,2.1285085e-05,9.9999e-06
0.779,0.05397031,2.0585518e-05,9.9999e-06
0.78,0.053159438,1.9929314e-05,9.9999e-06
0.781,0.052360076,1.931379e-05,9.9999e-06
0.782,0.051571887,1.8736288e-05,9.9999e-06
0.783,0.050795127,1.8194718e-05,9.9999e-06
0.784,0.050029255,1.7686601e-05,9.9999e-06
0.785,0.049274515,1.72101e-05,9.9999e-06
0.786,0.04853059,1.676314e-05,9.9999e-06
0.787,0.047797147,1.6343787e-05,9.9999e-06
0.788,0.047074582,1.595062e-05,9.9999e-06
0.789,0.046362087,1.5581647e-05,9.9999e-06
0.79,0.04565985,1.5235554e-05,9.9999e-06
0.791,0.04496792,1.4910993e-05,9.9999e-06
0.792,0.04428598,1.4606551e-05,9.9999e-06
0.793,0.043613918,1.43209845e-05,9.9999e-06
0.794,0.0429516,1.4053119e-05,9.9999e-06
0.795,0.042298738,1.38017995e-05,9.9999e-06
0.796,0.041655526,1.3566119e-05,9.9999e-06
0.797,0.041021522,1.3344997e-05,9.9999e-06
0.798,0.04039691,1.3137632e-05,9.9999e-06
0.799,0.039781425,1.2943123e-05,9.9999e-06
0.8,0.039174784,1.276063e-05,9.9999e-06
0.801,0.03857731,1.25895285e-05,9.9999e-06
0.802,0.037988316,1.2428961e-05,9.9999e-06
0.803,0.0374081,1.2278381e-05,9.9999e-06
0.804,0.036836267,1.2137104e-05,9.9999e-06
0.805,0.036272988,1.2004617e-05,9.9999e-06
0.806,0.035718,1.1880344e-05,9.9999e-06
0.807,0.035171073,1.1763746e-05,9.9999e-06
0.808,0.034632344,1.1654406e-05,9.9999e-06
0.809,0.034101576,1.1551842e-05,9.9999e-06
0.81,0.03357854,1.1455614e-05,9.9999e-06
0.811,0.03306338,1.1365373e-05,9.9999e-06
0.812,0.032555852,1.12807265e-05,9.9999e-06
0.8130000000000001,0.032055747,1.12013095e-05,9.9999e-06
0.8140000000000001,0.031563304,1.1126851e-05,9.9999e-06
0.8150000000000001,0.03107796,1.10569745e-05,9.9999e-06
0.8160000000000001,0.030599955,1.09914445e-05,9.9999e-06
0.8170000000000001,0.030128963,1.0929964e-05,9.9999e-06
0.8180000000000001,0.029665114,1.0872309e-05,9.9999e-06
0.8190000000000001,0.029208189,1.0818229e-05,9.9999e-06
0.8200000000000001,0.028757995,1.0767487e-05,9.9999e-06
0.8210000000000001,0.028314743,1.0719915e-05,9.9999e-06
0.8220000000000001,0.027877929,1.0675271e-05,9.9999e-06
0.8230000000000001,0.02744766,1.0633394e-05,9.9999e-06
0.8240000000000001,0.02702395,1.05941235e-05,9.9999e-06
0.8250000000000001,0.026606608,1.0557288e-05,9.9999e-06
0.8260000000000001,0.02619554,1.0522735e-05,9.9999e-06
0.8270000000000001,0.025790649,1.0490324e-05,9.9999e-06
0.8280000000000001,0.02539177,1.0459914e-05,9.9999e-06
0.8290000000000001,0.024998995,1.0431399e-05,9.9999e-06
0.8300000000000001,0.024612045,1.0404644e-05,9.9999e-06
0.8310000000000001,0.024231039,1.0379554e-05,9.9999e-06
0.8320000000000001,0.023855783,1.0356017e-05,9.9999e-06
0.833,0.023486117,1.0333937e-05,9.9999e-06
0.834,0.023122214,1.0313234e-05,9.9999e-06
0.835,0.022763655,1.0293807e-05,9.9999e-06
0.836,0.022410529,1.0275582e-05,9.9999e-06
0.837,0.02206284,1.0258493e-05,9.9999e-06
0.838,0.021720428,1.0242462e-05,9.9999e-06
0.839,0.021383218,1.0227426e-05,9.9999e-06
0.84,0.021051057,1.0213318e-05,9.9999e-06
0.841,0.020724019,1.0200089e-05,9.9999e-06
0.842,0.020401964,1.01876785e-05,9.9999e-06
0.843,0.020084737,1.0176035e-05,9.9999e-06
0.844,0.019772416,1.0165118e-05,9.9999e-06
0.845,0.019464862,1.0154875e-05,9.9999e-06
0.846,0.019161928,1.0145266e-05,9.9999e-06
0.847,0.01886376,1.0136257e-05,9.9999e-06
0.848,0.018570011,1.0127801e-05,9.9999e-06
0.849,0.018280817,1.0119872e-05,9.9999e-06
0.85,0.017995981,1.0112433e-05,9.9999e-06
0.851,0.017715571,1.0105457e-05,9.9999e-06
0.852,0.017439457,1.0098915e-05,9.9999e-06
0.853,0.017167509,1.0092775e-05,9.9999e-06
0.854,0.016899854,1.0087018e-05,9.9999e-06
0.855,0.016636185,1.0081617e-05,9.9999e-06
0.856,0.016376559,1.007655e-05,9.9999e-06
0.857,0.016120981,1.0071799e-05,9.9999e-06
0.858,0.015869334,1.00673415e-05,9.9999e-06
0.859,0.015621492,1.006316e-05,9.9999e-06
0.86,0.015377581,1.005924e-05,9.9999e-06
0.861,0.015137306,1.0055559e-05,9.9999e-06
0.862,0.0149007905,1.0052109e-05,9.9999e-06
0.863,0.014667862,1.0048871e-05,9.9999e-06
0.864,0.014438575,1.0045836e-05,9.9999e-06
0.865,0.014212825,1.0042988e-05,9.9999e-06
0.866,0.013990505,1.0040317e-05,9.9999e-06
0.867,0.013771718,1.0037811e-05,9.9999e-06
0.868,0.013556206,1.0035461e-05,9.9999e-06
0.869,0.013344026,1.0033255e-05,9.9999e-06
0.87,0.0131351715,1.0031188e-05,9.9999e-06
0.871,0.012929546,1.0029248e-05,9.9999e-06
0.872,0.012727101,1.002743e-05,9.9999e-06
0.873,0.012527789,1.0025722e-05,9.9999e-06
0.874,0.012331515,1.0024122e-05,9.9999e-06
0.875,0.012138328,1.0022621e-05,9.9999e-06
0.876,0.011948084,1.0021211e-05,9.9999e-06
0.877,0.011760835,1.001989e-05,9.9999e-06
0.878,0.011576489,1.0018651e-05,9.9999e-06
0.879,0.011394958,1.0017488e-05,9.9999e-06
0.88,0.0112163285,1.0016399e-05,9.9999e-06
0.881,0.011040388,1.0015375e-05,9.9999e-06
0.882,0.0108671775,1.0014416e-05,9.9999e-06
0.883,0.010696701,1.0013516e-05,9.9999e-06
0.884,0.010528869,1.0012672e-05,9.9999e-06
0.885,0.010363649,1.00118805e-05,9.9999e-06
0.886,0.010200958,1.0011137e-05,9.9999e-06
0.887,0.010040835,1.0010441e-05,9.9999e-06
0.888,0.009883201,1.0009787e-05,9.9999e-06
0.889,0.009727985,1.0009174e-05,9.9999e-06
0.89,0.009575221,1.0008599e-05,9.9999e-06
0.891,0.009424836,1.000806e-05,9.9999e-06
0.892,0.009276757,1.0007554e-05,9.9999e-06
0.893,0.009131056,1.0007079e-05,9.9999e-06
0.894,0.008987556,1.00066345e-05,9.9999e-06
0.895,0.008846329,1.0006217e-05,9.9999e-06
0.896,0.008707269,1.0005825e-05,9.9999e-06
0.897,0.008570412,1.0005458e-05,9.9999e-06
0.898,0.00843569,1.0005113e-05,9.9999e-06
0.899,0.00830304,1.000479e-05,9.9999e-06
0.9,0.008172521,1.0004487e-05,9.9999e-06
0.901,0.008043979,1.00042025e-05,9.9999e-06
0.902,0.007917448,1.0003936e-05,9.9999e-06
0.903,0.0077929217,1.0003686e-05,9.9999e-06
0.904,0.007670341,1.0003451e-05,9.9999e-06
0.905,0.0075496756,1.000323e-05,9.9999e-06
0.906,0.0074308985,1.0003024e-05,9.9999e-06
0.907,0.0073139495,1.000283e-05,9.9999e-06
0.908,0.007198859,1.0002649e-05,9.9999e-06
0.909,0.00708554,1.0002478e-05,9.9999e-06
0.91,0.006974023,1.0002318e-05,9.9999e-06
0.911,0.006864251,1.0002169e-05,9.9999e-06
0.912,0.0067561725,1.0002028e-05,9.9999e-06
0.913,0.006649836,1.0001896e-05,9.9999e-06
0.914,0.0065451157,1.0001772e-05,9.9999e-06
0.915,0.0064420355,1.0001656e-05,9.9999e-06
0.916,0.006340596,1.0001547e-05,9.9999e-06
0.917,0.006240746,1.0001445e-05,9.9999e-06
0.918,0.006142461,1.0001349e-05,9.9999e-06
0.919,0.0060457163,1.0001259e-05,9.9999e-06
0.92,0.005950467,1.0001175e-05,9.9999e-06
0.921,0.0058567342,1.0001096e-05,9.9999e-06
0.922,0.00576445,1.0001022e-05,9.9999e-06
0.923,0.0056736353,1.0000952e-05,9.9999e-06
0.924,0.0055842455,1.0000887e-05,9.9999e-06
0.925,0.005496239,1.0000826e-05,9.9999e-06
0.926,0.005409654,1.0000768e-05,9.9999e-06
0.927,0.005324389,1.0000715e-05,9.9999e-06
0.928,0.005240482,1.0000664e-05,9.9999e-06
0.929,0.0051578744,1.0000616e-05,9.9999e-06
0.93,0.005076584,1.0000572e-05,9.9999e-06
0.931,0.0049965703,1.0000531e-05,9.9999e-06
0.932,0.004917796,1.0000492e-05,9.9999e-06
0.933,0.004840277,1.00004545e-05,9.9999e-06
0.934,0.004763978,1.000042e-05,9.9999e-06
0.935,0.0046888604,1.0000388e-05,9.9999e-06
0.936,0.004614942,1.0000358e-05,9.9999e-06
0.937,0.0045421855,1.0000329e-05,9.9999e-06
0.9380000000000001,0.004470557,1.0000303e-05,9.9999e-06
0.9390000000000001,0.004400088,1.0000278e-05,9.9999e-06
0.9400000000000001,0.004330695,1.0000254e-05,9.9999e-06
0.9410000000000001,0.004262411,1.0000233e-05,9.9999e-06
0.9420000000000001,0.0041951854,1.0000212e-05,9.9999e-06
0.9430000000000001,0.004129034,1.0000193e-05,9.9999e-06
0.9440000000000001,0.0040639234,1.0000174e-05,9.9999e-06
0.9450000000000001,0.003999823,1.0000157e-05,9.9999e-06
0.9460000000000001,0.003936762,1.0000142e-05,9.9999e-06
0.9470000000000001,0.0038746642,1.0000126e-05,9.9999e-06
0.9480000000000001,0.0038135445,1.00001125e-05,9.9999e-06
0.9490000000000001,0.0037534034,1.0000099e-05,9.9999e-06
0.9500000000000001,0.003694208,1.0000087e-05,9.9999e-06
0.9510000000000001,0.003635946,1.0000075e-05,9.9999e-06
0.9520000000000001,0.003578602,1.0000064e-05,9.9999e-06
0.9530000000000001,0.0035221486,1.0000054e-05,9.9999e-06
0.9540000000000001,0.003466598,1.0000044e-05,9.9999e-06
0.9550000000000001,0.0034119103,1.0000035e-05,9.9999e-06
0.9560000000000001,0.0033580975,1.0000027e-05,9.9999e-06
0.9570000000000001,0.0033051332,1.0000019e-05,9.9999e-06
0.9580000000000001,0.0032529912,1.0000012e-05,9.9999e-06
0.9590000000000001,0.0032016966,1.0000005e-05,9.9999e-06
0.96,0.0031511867,9.999998e-06,9.9999e-06
0.961,0.0031014734,9.9999925e-06,9.9999e-06
0.962,0.0030525564,9.999986e-06,9.9999e-06
0.963,0.0030044115,9.999981e-06,9.9999e-06
0.964,0.0029570255,9.999976e-06,9.9999e-06
0.965,0.0029103758,9.999972e-06,9.9999e-06
0.966,0.0028644742,9.999967e-06,9.9999e-06
0.967,0.0028192967,9.9999625e-06,9.9999e-06
0.968,0.0027748214,9.999959e-06,9.9999e-06
0.969,0.0027310585,9.999955e-06,9.9999e-06
0.97,0.002687987,9.9999515e-06,9.9999e-06
0.971,0.0026455852,9.999949e-06,9.9999e-06
0.972,0.0026038731,9.999945e-06,9.9999e-06
0.973,0.0025627997,9.999942e-06,9.9999e-06
0.974,0.0025223847,9.99994e-06,9.9999e-06
0.975,0.0024825982,9.999938e-06,9.9999e-06
0.976,0.0024434498,9.999935e-06,9.9999e-06
0.977,0.0024049196,9.999933e-06,9.9999e-06
0.978,0.0023669892,9.999931e-06,9.9999e-06
0.979,0.0023296757,9.999929e-06,9.9999e-06
0.98,0.0022929343,9.999927e-06,9.9999e-06
0.981,0.0022567736,9.999925e-06,9.9999e-06
0.982,0.0022211925,9.999924e-06,9.9999e-06
0.983,0.0021861743,9.999922e-06,9.9999e-06
0.984,0.0021517007,9.999921e-06,9.9999e-06
0.985,0.0021177884,9.99992e-06,9.9999e-06
0.986,0.002084396,9.999919e-06,9.9999e-06
0.987,0.0020515393,9.999917e-06,9.9999e-06
0.988,0.0020191942,9.999916e-06,9.9999e-06
0.989,0.0019873686,9.999915e-06,9.9999e-06
0.99,0.0019560456,9.999914e-06,9.9999e-06
0.991,0.0019252108,9.999913e-06,9.9999e-06
0.992,0.0018948775,9.999912e-06,9.9999e-06
0.993,0.0018650104,9.9999115e-06,9.9999e-06
0.994,0.0018356151,9.999911e-06,9.9999e-06
0.995,0.0018066919,9.999911e-06,9.9999e-06
0.996,0.001778226,9.99991e-06,9.9999e-06
0.997,0.0017502103,9.999909e-06,9.9999e-06
0.998,0.0017226378,9.999909e-06,9.9999e-06
0.999,0.0016954951,9.999908e-06,9.9999e-06
1.0,0.0016687881,9.999907e-06,9.9999e-06


==> expres/nyrules-rulelengths.csv <==
,0
0,4
1,7
2,4
3,4
4,5
5,4
6,6
7,6
8,5
9,6
10,6
11,6
12,7
13,6
14,3
15,6
16,2
17,6
18,4
19,4
20,3
21,4
22,8
23,5
24,5
25,4
26,5
27,4
28,4
29,4
30,5
31,4
32,5
33,4
34,5
35,4
36,4
37,4
38,5
39,8
40,3
41,5
42,4
43,5
44,5
45,5
46,4
47,3
48,4
49,6
50,3
51,4
52,4
53,4
54,4
55,3
56,3
57,3
58,4
59,4
60,5
61,3
62,4
63,3
64,2
65,4
66,4
67,3
68,1
69,4
70,4
71,2
72,3
73,2
74,3
75,2
76,2
77,4
78,2
79,4
80,2
81,4
82,3
83,4
84,3
85,1
86,1
87,1
88,3
89,3
90,5
91,3
92,4
93,6
94,3
95,5
96,4
97,2
98,2
99,5
100,2
101,2
102,2
103,3
104,2
105,3
106,2
107,2
108,2
109,2
110,2
111,2
112,3
113,3
114,2
115,3
116,2
117,2
118,2
119,2
120,2
121,2
122,2
123,2
124,2
125,2
126,2
127,2
128,2
129,2
130,2
131,2
132,2
133,2
134,1
135,1
136,1
137,1
138,2
139,2
140,2
141,2
142,2
143,2
144,2
145,2
146,2
147,2
148,2
149,2
150,9
151,4
152,5
153,7
154,4
155,4
156,5
157,4
158,6
159,5
160,3
161,9
162,5
163,6
164,4
165,5
166,3
167,5
168,4
169,7
170,6
171,6
172,6
173,4
174,3
175,5
176,5
177,5
178,5
179,6
180,6
181,7
182,6
183,9
184,6
185,4
186,5
187,10
188,3
189,8
190,5
191,7
192,5
193,6
194,4
195,6
196,6
197,3
198,3
199,3
200,8
201,11
202,11
203,10
204,13
205,13
206,8
207,13
208,12
209,10
210,16
211,12
212,12
213,12
214,12
215,23
216,11
217,24
218,12
219,8
220,9
221,10
222,12
223,10
224,12
225,12
226,10
227,16
228,14
229,13
230,19
231,14
232,21
233,11
234,12
235,13
236,14
237,4
238,1
239,9
240,2
241,2
242,4
243,3
244,3
245,3
246,4
247,2
248,2
249,2
250,4
251,2
252,3
253,2
254,2
255,2
256,2
257,4
258,4
259,4
260,3
261,2
262,2
263,2
264,2
265,8
266,8
267,6
268,4
269,2
270,5
271,5
272,2
273,5
274,1
275,2
276,2
277,4
278,4
279,2
280,4
281,1
282,4
283,1
284,2
285,3
286,4
287,3
288,3
289,2
290,3
291,3
292,4
293,5
294,4
295,2
296,5
297,3
298,8
299,3
300,4
301,2
302,2
303,2
304,4
305,4
306,3
307,3
308,4
309,4
310,5
311,4
312,4
313,2
314,5
315,2
316,6
317,3
318,3
319,2
320,3
321,3
322,3
323,2
324,2
325,3
326,3
327,3
328,4
329,2
330,3
331,4
332,3
333,2
334,2
335,3
336,3
337,10
338,9
339,7
340,7
341,6
342,6
343,6
344,13
345,18
346,18
347,10
348,16
349,9
350,10
351,9
352,8
353,9
354,17
355,7
356,10
357,7
358,7
359,7
360,7
361,7
362,16
363,18
364,9
365,11
366,7
367,7
368,7
369,7
370,7
371,9
372,7
373,7
374,9
375,8
376,6
377,7
378,13
379,19
380,17
381,14
382,8
383,9
384,9
385,7
386,14
387,14
388,9
389,12
390,12
391,12
392,9
393,9
394,13
395,9
396,11
397,8
398,9
399,16
400,14
401,10
402,11
403,11
404,8
405,9
406,9
407,13
408,10
409,15
410,9
411,9
412,10
413,9
414,8
415,11
416,9
417,8
418,8
419,9
420,9
421,9
422,14
423,7
424,9
425,13
426,11
427,13
428,11
429,7
430,7
431,5
432,3
433,3
434,3
435,2
436,5
437,5
438,4
439,4
440,2
441,5
442,2
443,2
444,4
445,4
446,4
447,2
448,3
449,4
450,3
451,5
452,7
453,2
454,9
455,11
456,11
457,5
458,4
459,4
460,10
461,5
462,3
463,2
464,2
465,4
466,5
467,2
468,3
469,4
470,4
471,5
472,2
473,3
474,3
475,5
476,4
477,4
478,2
479,2
480,4
481,2
482,3
483,2
484,2
485,2
486,4
487,4
488,5
489,4
490,2
491,1
492,2
493,1
494,1
495,4
496,4
497,4
498,2
499,1
500,1
501,3
502,2
503,1
504,1
505,1
506,3
507,5
508,3
509,5
510,1
511,2
512,2
513,2
514,2
515,2
516,5
517,4
518,2
519,4
520,5
521,2
522,2
523,2
524,3
525,3
526,3
527,5
528,5
529,5
530,4
531,24
532,21
533,6
534,12
535,11
536,12
537,11
538,21
539,23
540,24
541,13
542,23
543,12
544,22
545,14
546,12
547,12
548,22
549,21
550,22
551,12
552,7
553,11
554,22
555,21
556,12
557,22
558,12
559,21
560,22
561,7
562,8
563,8
564,21
565,21
566,7
567,22
568,7
569,23
570,23
571,22
572,5
573,12
574,12
575,7
576,20
577,22
578,11
579,21
580,1
581,2
582,1
583,2
584,2
585,2
586,2
587,2
588,1
589,2
590,1
591,1
592,2
593,2
594,2
595,2
596,1
597,2
598,1
599,1
600,2
601,2
602,1
603,2
604,1
605,2
606,2
607,1
608,1
609,1
610,1
611,2
612,1
613,2
614,2
615,2
616,2
617,1
618,1
619,1
620,1
621,2
622,2
623,2
624,2
625,2
626,2
627,2
628,2
629,1
630,7
631,7
632,7
633,7
634,7
635,3
636,3
637,3
638,3
639,3
640,7
641,7
642,6
643,7
644,7
645,5
646,5
647,5
648,5
649,6
650,8
651,7
652,8
653,8
654,7
655,4
656,5
657,4
658,4
659,4
660,7
661,7
662,7
663,7
664,7
665,5
666,4
667,4
668,5
669,5
670,9
671,9
672,9
673,8
674,7
675,4
676,4
677,5
678,5
679,4
680,7
681,7
682,2
683,3
684,2
685,2
686,2
687,7
688,7
689,7
690,7
691,3
692,3
693,7
694,6
695,2
696,2
697,2
698,7
699,8
700,7
701,7
702,3
703,7
704,7
705,2
706,3
707,2
708,2
709,7
710,7
711,7
712,7
713,2
714,3
715,7
716,2
717,2
718,2
719,7
720,6
721,6
722,6
723,2
724,2
725,2
726,2
727,2
728,7
729,7
730,2
731,2
732,3
733,2
734,1
735,3
736,2
737,1
738,1
739,1
740,1
741,2
742,1
743,3
744,2
745,1
746,2
747,2
748,1
749,1
750,2
751,2
752,2
753,2
754,3
755,3
756,2
757,1
758,1
759,1
760,2
761,3
762,2
763,2
764,1
765,2
766,2
767,2
768,2
769,2
770,2
771,2
772,3
773,2
774,2
775,2
776,3
777,2
778,1
779,1
780,9
781,10
782,9
783,9
784,9
785,7
786,6
787,7
788,6
789,6
790,9
791,8
792,10
793,12
794,10
795,6
796,6
797,6
798,6
799,6
800,9
801,10
802,9
803,12
804,10
805,6
806,6
807,6
808,7
809,7
810,12
811,10
812,12
813,10
814,2
815,5
816,5
817,5
818,5
819,5
820,10
821,10
822,10
823,7
824,9
825,8
826,9
827,6
828,7
829,8
830,2
831,2
832,1
833,3
834,2
835,1
836,1
837,2
838,2
839,2
840,3
841,3
842,3
843,2
844,2
845,2
846,4
847,2
848,3
849,2
850,3
851,1
852,2
853,3
854,1
855,3
856,2
857,2
858,1
859,1
860,1
861,3
862,1
863,2
864,1
865,3
866,2
867,1
868,1
869,1
870,2
871,4
872,3
873,4
874,2
875,2
876,2
877,2
878,3
879,4
880,7
881,3
882,7
883,6
884,6
885,3
886,8
887,4
888,6
889,9
890,4
891,5
892,6
893,8
894,4
895,2
896,5
897,7
898,7
899,6
900,7
901,4
902,3
903,6
904,4
905,7
906,2
907,2
908,7
909,7
910,4
911,7
912,6
913,5
914,3
915,3
916,2
917,6
918,6
919,7
920,4
921,4
922,5
923,4
924,5
925,6
926,5
927,9
928,2
929,7
930,2
931,3
932,3
933,2
934,3
935,2
936,2
937,1
938,1
939,1
940,2
941,3
942,2
943,2
944,3
945,2
946,2
947,2
948,1
949,2
950,2
951,2
952,3
953,3
954,2
955,2
956,2
957,2
958,2
959,2
960,2
961,2
962,2
963,2
964,2
965,2
966,2
967,2
968,1
969,1
970,2
971,4
972,3
973,3
974,2
975,4
976,2
977,1
978,1
979,1
980,4
981,2
982,2
983,2
984,2
985,2
986,3
987,2
988,3
989,3
990,3
991,2
992,2
993,2
994,2
995,2
996,2
997,4
998,3
999,3
1000,3
1001,2
1002,2
1003,2
1004,2
1005,2
1006,2
1007,3
1008,2
1009,2
1010,2
1011,2
1012,2
1013,2
1014,2
1015,2
1016,3
1017,2
1018,3
1019,2
1020,2
1021,2
1022,2
1023,2
1024,2
1025,2
1026,3
1027,3
1028,2
1029,2
1030,7
1031,7
1032,8
1033,5
1034,8
1035,6
1036,6
1037,6
1038,8
1039,8
1040,6
1041,9
1042,9
1043,14
1044,9
1045,10
1046,15
1047,11
1048,9
1049,10
1050,9
1051,10
1052,9
1053,11
1054,12
1055,10
1056,8
1057,10
1058,11
1059,11
1060,9
1061,10
1062,8
1063,10
1064,7
1065,9
1066,9
1067,7
1068,9
1069,9
1070,6
1071,5
1072,6
1073,6
1074,12
1075,6
1076,10
1077,8
1078,8
1079,7
1080,6
1081,3
1082,3
1083,3
1084,2
1085,3
1086,3
1087,3
1088,3
1089,3
1090,2
1091,6
1092,2
1093,5
1094,2
1095,6
1096,1
1097,4
1098,3
1099,2
1100,2
1101,4
1102,2
1103,3
1104,1
1105,2
1106,2
1107,3
1108,5
1109,2
1110,6
1111,2
1112,2
1113,2
1114,4
1115,6
1116,2
1117,2
1118,4
1119,3
1120,5
1121,2
1122,2
1123,4
1124,2
1125,2
1126,3
1127,2
1128,3
1129,3
1130,16
1131,13
1132,13
1133,15
1134,15
1135,15
1136,14
1137,12
1138,14
1139,13
1140,16
1141,17
1142,17
1143,16
1144,16
1145,18
1146,14
1147,16
1148,17
1149,13
1150,14
1151,14
1152,15
1153,13
1154,13


==> expres/predicate-temperature.csv <==
predicate-temperature,rule-delta,upper-bound,lower-bound
0.002,0.0040451911813579496,0.009487284936476499,-0.0013969025737605991
0.0021979999999978965,0.004122020287904889,0.010117331969086082,-0.001873291393276304
0.0023959999999978963,0.00420100981136784,0.010753162915352731,-0.002351143292617053
0.002593999999997896,0.004326264082919806,0.011758427827153355,-0.003105899661313742
0.002791999999997896,0.004474822927732021,0.012910699306521565,-0.003961053451057522
0.002989999999997896,0.004637081497348845,0.014116689390502868,-0.004842526395805179
0.0031879999999978956,0.004815739779733121,0.015412818063050508,-0.005781338503584265
0.0033859999999978955,0.005025199102237821,0.01694504535291344,-0.006894647148437798
0.0035839999999978953,0.005284963769372553,0.018891304393764585,-0.00832137685501948
0.003781999999997895,0.005481047818902881,0.02014949108241126,-0.0091873954446055
0.003979999999997895,0.005693023088388145,0.02152831056620926,-0.010142264389432967
0.004177999999997895,0.005910342310089618,0.022939456028398128,-0.01111877140821889
0.0043759999999978955,0.00613065926823765,0.024366149553097786,-0.012104831016622485
0.004573999999997896,0.00627630278468132,0.025171506525948645,-0.012618900956586004
0.004771999999997896,0.0064239643467590216,0.026122745531611147,-0.013274816838093104
0.004969999999997896,0.006576580815017223,0.027255629044957454,-0.01410246741492301
0.0051679999999978965,0.0067101079411804685,0.028323654104024168,-0.014903438221663233
0.005365999999997897,0.006781828072853387,0.028940984075888992,-0.015377327930182219
0.005563999999997897,0.006718010688200593,0.028494893019087614,-0.015058871642686426
0.005761999999997897,0.006615882148034871,0.02790105768479407,-0.014669293388724329
0.0059599999999978975,0.006477084569633007,0.027140317000448708,-0.014186147861182693
0.006157999999997898,0.006323391734622419,0.026361134918406606,-0.013714351449161766
0.006355999999997898,0.006157767898403109,0.025555653334595266,-0.013240117537789047
0.006553999999997898,0.00600615098606795,0.024905087552033363,-0.01289278557989746
0.006751999999997899,0.00580513212364167,0.023681031526066366,-0.012070767278783024
0.006949999999997899,0.005654044230468571,0.02263888493645936,-0.011330796475522216
0.007147999999997899,0.005599086089059711,0.022209939444437624,-0.011011767266318202
0.007345999999997899,0.00567105267662555,0.022670147032476964,-0.011328041679225864
0.0075439999999979,0.005899712946265937,0.02426160880364478,-0.012462182911112904
0.0077419999999979,0.006204880406148731,0.026323795788921415,-0.01391403497662395
0.0079399999999979,0.006539480201900006,0.02840391862206161,-0.015324958218261601
0.0081379999999979,0.006892799399793148,0.030462485789321363,-0.016676886989735067
0.0083359999999979,0.007325241635553539,0.03309679666068405,-0.01844631338957697
0.008533999999997901,0.007776916762813927,0.035855928254313774,-0.020302094728685917
0.008731999999997901,0.00823580479249358,0.038774890103377396,-0.02230328051839024
0.008929999999997901,0.008543281061574818,0.04071710652206094,-0.0236305443989113
0.009127999999997902,0.00869351784698665,0.04165025820489973,-0.024263222510926427
0.009325999999997902,0.0086963577196002,0.04167414264287799,-0.02428142720367759
0.009523999999997902,0.008570416886359452,0.04089670883491635,-0.023755875062197448
0.009721999999997902,0.008402200709097087,0.03990000251680613,-0.02309560109861196
0.009919999999997903,0.008218363560736179,0.038896896960213784,-0.022460169838741426
0.010117999999997903,0.008016385431401433,0.03786013377364725,-0.021827362910844385
0.010315999999997903,0.007674567513167857,0.035682890592142934,-0.020333755565807222
0.010513999999997903,0.007331662545911967,0.033488902328535915,-0.01882557723671198
0.010711999999997904,0.00703999481163919,0.0316996106877923,-0.01761962106451392
0.010909999999997904,0.006857549608685076,0.030664379680529236,-0.016949280463159085
0.011107999999997904,0.0067506931070238346,0.03008379285223782,-0.016582406638190154
0.011305999999997905,0.006708557312376798,0.029824364539235832,-0.016407249914482235
0.011503999999997905,0.006709787137806416,0.02973931501619518,-0.016319740740582345
0.011701999999997905,0.006732034534215928,0.029761549537070095,-0.016297480468638242
0.011899999999997905,0.006772621874697507,0.02988661347422749,-0.016341369724832473
0.012097999999997906,0.0068381705181673165,0.030142347337678073,-0.01646600630134344
0.012295999999997906,0.006994870505295693,0.031122177592478692,-0.01713243658188731
0.012493999999997906,0.007177117331884801,0.032322312146425246,-0.017968077482655644
0.012691999999997906,0.007356655737385154,0.03348664789926261,-0.0187733364244923
0.012889999999997907,0.0075278769852593535,0.0345528073515743,-0.019497053381055594
0.013087999999997907,0.007682720078155398,0.03539734314661473,-0.020031902990303933
0.013285999999997907,0.007801856878213584,0.03594344286248088,-0.020339729106053712
0.013483999999997907,0.007915247925557197,0.036495505170896655,-0.02066500931978226
0.013681999999997908,0.008012170512229206,0.03696004225406796,-0.020935701229609548
0.013879999999997908,0.00809185897000134,0.037358364635147155,-0.021174646695144475
0.014077999999997908,0.00815070011653006,0.0376798022724688,-0.021378402039408682
0.014275999999997908,0.008177715386264026,0.03781238958705217,-0.021456958814524116
0.014473999999997909,0.008156031956896185,0.03757368812337518,-0.02126162420958281
0.014671999999997909,0.008053274806588889,0.036676573054865005,-0.020570023441687225
0.01486999999999791,0.007907989080995322,0.035452045323327186,-0.019636067161336538
0.01506799999999791,0.007800930896773935,0.03455319859087467,-0.0189513367973268
0.01526599999999791,0.007757246028631926,0.03401787080802023,-0.01850337875075638
0.01546399999999791,0.007771723363548517,0.03381810036487878,-0.01827465363778174
0.01566199999999791,0.007846804927103221,0.03398829449433833,-0.01829468464013189
0.01585999999999791,0.007967218901030719,0.03437287571374327,-0.018438437911681836
0.01605799999999791,0.008129084715619683,0.034937398964539165,-0.018679229533299802
0.01625599999999791,0.008341743969358504,0.03576650598552078,-0.01908301804680377
0.01645399999999791,0.00862207611091435,0.03700017175637185,-0.019756019534543152
0.01665199999999791,0.009008230087347328,0.03896350239869207,-0.020947042223997417
0.016849999999997912,0.009475547596812248,0.0415166051313281,-0.022565509937703607
0.017047999999997912,0.009934796416200698,0.04400392805691808,-0.024134335224516686
0.017245999999997912,0.010371742630377411,0.046430453350767495,-0.02568696809001267
0.017443999999997913,0.010782258315011858,0.04863877510651946,-0.027074258476495743
0.017641999999997913,0.011167444856837391,0.05059561488218606,-0.028260725168511275
0.017839999999997913,0.011556180715560914,0.05253788284957409,-0.029425521418452262
0.018037999999997913,0.011963834138587117,0.0545560301002115,-0.03062836182303726
0.018235999999997914,0.012398526589386167,0.056677100895904005,-0.031880047717131675
0.018433999999997914,0.012874759584665298,0.05898410055786371,-0.03323458138853312
0.018631999999997914,0.013368206219747663,0.06132926438935101,-0.03459285194985568
0.018829999999997914,0.013849314050748943,0.06351116419769824,-0.03581253609620035
0.019027999999997915,0.0143591623660177,0.06587058956734836,-0.03715226483531296
0.019225999999997915,0.014857279155403375,0.06817794842645526,-0.03846339011564852
0.019423999999997915,0.015332713453099134,0.07046810193918646,-0.03980267503298819
0.019621999999997915,0.015792221929877996,0.07278852635994554,-0.04120408250018955
0.019819999999997916,0.01620850780978799,0.07496832167729736,-0.04255130605772138
0.020017999999997916,0.016550233066082,0.0768333912268281,-0.0437329250946641
0.020215999999997916,0.01677846499718726,0.07817040123976768,-0.04461347124539315
0.020413999999997916,0.016836926918476817,0.07865122286602855,-0.044977369029074905
0.020611999999997917,0.0167392707336694,0.07835790776647626,-0.04487936629913747
0.020809999999997917,0.016522609982639554,0.07749620953574776,-0.04445098957046866
0.021007999999997917,0.016141701526939868,0.07574695717543364,-0.0434635541215539
0.021205999999997917,0.015684406477957966,0.07363573720678687,-0.042266924250870946
0.021403999999997918,0.015167763074859977,0.07118794842623175,-0.040852422276511785
0.021601999999997918,0.014575960962101819,0.06831585141830146,-0.039163929494097825
0.021799999999997918,0.013924142848700286,0.0650755531527102,-0.03722726745530963
0.02199799999999792,0.013245202628895641,0.06164320672862232,-0.03515280147083104
0.02219599999999792,0.012584099005907772,0.05825588447973132,-0.03308768646791578
0.02239399999999792,0.012005622098222375,0.05527436190284789,-0.03126311770640314
0.02259199999999792,0.01155542775988579,0.0529923428595066,-0.029881487339735027
0.02278999999999792,0.011226615915074945,0.05133588430471718,-0.028882652474567293
0.02298799999999792,0.011044549113139509,0.05044483280740679,-0.028355734581127768
0.02318599999999792,0.010965409735217691,0.050074655907228593,-0.028143836436793208
0.02338399999999792,0.010977941853925584,0.05021830244921148,-0.028262418741360307
0.02358199999999792,0.011088429680094122,0.05093093044124544,-0.028754071081057195
0.02377999999999792,0.011283082636073232,0.05214249041862787,-0.0295763251464814
0.02397799999999792,0.011549072274938227,0.05382062354125083,-0.030722478991374376
0.02417599999999792,0.011862151585519313,0.055890027433633804,-0.032165724262595174
0.02437399999999792,0.012160917893052101,0.05798977743834256,-0.03366794165223837
0.024571999999997922,0.012354109678417444,0.05949693256989121,-0.03478871321305633
0.024769999999997922,0.012438378417864443,0.06045720406807959,-0.0355804472323507
0.024967999999997922,0.012437992449849843,0.06104895764961839,-0.036172972749918694
0.025165999999997923,0.012366576297208668,0.06128705996088683,-0.036553907366469504
0.025363999999997923,0.01223080564290285,0.06113040730357169,-0.036668796017766
0.025561999999997923,0.01203060856088996,0.06050393870100379,-0.036442721579223875
0.025759999999997923,0.01178359106183052,0.059512887187302105,-0.03594570506364107
0.025957999999997924,0.0114884099829942,0.058081267895177,-0.035104447929188605
0.026155999999997924,0.011153295869007707,0.05617308852262795,-0.03386649678461254
0.026353999999997924,0.01083406032063067,0.0541493916604668,-0.03248127101920545
0.026551999999997924,0.010604662029072643,0.0525241822283715,-0.031314858170226216
0.026749999999997925,0.010493441121652722,0.05146426857449114,-0.0304773863311857
0.026947999999997925,0.0104838096909225,0.050837179739028224,-0.02986956035718322
0.027145999999997925,0.010555212702602148,0.050530821960419414,-0.029420396555215122
0.027343999999997926,0.01069926392287016,0.05053802583366633,-0.02913949798792601
0.027541999999997926,0.010926163028925658,0.051003965046256775,-0.029151638988405462
0.027739999999997926,0.011229279739782213,0.051902380837127574,-0.029443821357563144
0.027937999999997926,0.011597681473940611,0.0531908662430942,-0.029995503295212982
0.028135999999997927,0.01201388629153371,0.05482690779492259,-0.03079913521185517
0.028333999999997927,0.012439355058595539,0.05659952289424837,-0.031720812777057295
0.028531999999997927,0.012836249228566885,0.05829642767086625,-0.032623929213732486
0.028729999999997927,0.013155503040179612,0.059575668377801774,-0.03326466229744256
0.028927999999997928,0.013397826729342342,0.06044223113916815,-0.03364657768048346
0.029125999999997928,0.01357788059860468,0.060996550135314465,-0.033840788938105104
0.029323999999997928,0.013707080632448196,0.061329593919217586,-0.0339154326543212
0.02952199999999793,0.013769786907359957,0.061283587133511896,-0.03374401331879198
0.02971999999999793,0.013766878647729755,0.060866811824962494,-0.033333054529502984
0.02991799999999793,0.01372293695807457,0.06027710180729628,-0.03283122789114714
0.03011599999999793,0.013660970488563181,0.05965781816281378,-0.03233587718568742
0.03031399999999793,0.013593656411394478,0.059040873674675816,-0.03185356085188686
0.03051199999999793,0.013519144300371409,0.05833418866619468,-0.03129590006545187
0.03070999999999793,0.013456069258973002,0.057656992888078094,-0.030744854370132087
0.03090799999999793,0.013406081339344383,0.0570539287570864,-0.03024176607839763
0.03110599999999793,0.013364318097010256,0.056521464036777616,-0.029792827842757108
0.03130399999999793,0.013320183763280511,0.056003427831456065,-0.02936306030489504
0.03150199999999793,0.01327775684185326,0.05560042005963624,-0.029044906375929713
0.031699999999997924,0.01322744674049318,0.05523915541358292,-0.028784261932596568
0.03189799999999792,0.013145264415070416,0.054702028734609484,-0.028411499904468656
0.03209599999999792,0.013024406200274823,0.053883718857541674,-0.02783490645699203
0.032293999999997915,0.012874933565035463,0.052854600707069044,-0.027104733576998122
0.03249199999999791,0.012726921681314706,0.05186359312385321,-0.026409749761223796
0.03268999999999791,0.012601118097081778,0.051074782991781836,-0.025872546797618277
0.032887999999997905,0.012507513593882321,0.05053783871233464,-0.02552281152456999
0.0330859999999979,0.012446021176874638,0.05022801738232374,-0.025335975028574462
0.0332839999999979,0.012420254377648234,0.05012454488314688,-0.025284036127850417
0.033481999999997895,0.012427378557622434,0.05013376146554947,-0.025279004350304602
0.03367999999999789,0.012470619566738606,0.0502749908156693,-0.025333751682192086
0.03387799999999789,0.012571257399395108,0.05072585714049637,-0.02558334234170615
0.034075999999997886,0.012731572836637497,0.051554354447871445,-0.026091208774596447
0.03427399999999788,0.012949260212481023,0.05274173013865947,-0.026843209713697427
0.03447199999999788,0.013200537795200945,0.05410936473868787,-0.027708289148285978
0.034669999999997876,0.013457691548392176,0.05544391150586307,-0.028528528409078716
0.03486799999999787,0.013702961318194868,0.05661983266472817,-0.02921391002833844
0.03506599999999787,0.013931666994467375,0.05761542149819433,-0.02975208750925958
0.035263999999997866,0.014139343639835716,0.058425887031480675,-0.03014719975180924
0.03546199999999786,0.014331584796309471,0.05910705722868443,-0.030443887636065488
0.03565999999999786,0.014516496416181326,0.05970649098977447,-0.030673498157411817
0.03585799999999786,0.014687480395659805,0.06019872053526342,-0.03082375974394381
0.036055999999997854,0.01484561554156244,0.060581034226343033,-0.030889803143218153
0.03625399999999785,0.014989203345030547,0.06085980320349336,-0.030881396513432267
0.03645199999999785,0.015134723847731948,0.06115166316740215,-0.03088221547193825
0.036649999999997844,0.015304837273433805,0.06160756290890276,-0.030997888362035153
0.03684799999999784,0.015518611269071697,0.06234641016460955,-0.03130918762646616
0.03704599999999784,0.01579171502031386,0.06346080095507205,-0.03187737091444433
0.037243999999997834,0.016136151552200318,0.06501898005604743,-0.032746676951646805
0.03744199999999783,0.016555857406929136,0.06705120415426791,-0.03393948934040964
0.03763999999999783,0.01704971288330853,0.06953914032317698,-0.03543971455655992
0.037837999999997825,0.01761192610487342,0.07238904463127256,-0.03716519242152572
0.03803599999999782,0.018234654031693935,0.07551969677209854,-0.039050388708710665
0.03823399999999782,0.01890626650303602,0.07883849769830703,-0.04102596469223499
0.038431999999997815,0.019611949045211078,0.08224752401933075,-0.0430236259289086
0.03862999999999781,0.02033010293729603,0.08562821940518915,-0.04496801353059708
0.03882799999999781,0.021031580194830896,0.08883015181869269,-0.0467669914290309
0.039025999999997806,0.021685451846569778,0.09168899035081267,-0.04831808665767311
0.0392239999999978,0.02226576662622392,0.09407435747794807,-0.04954282422550022
0.0394219999999978,0.02275031892582774,0.0958763606287539,-0.050375722777098425
0.039619999999997796,0.02312030056491494,0.09702786957845093,-0.05078726844862104
0.03981799999999779,0.0233689752407372,0.09756032144650817,-0.050822370965033774
0.04001599999999779,0.023491986989974976,0.0975060097873211,-0.05052203580737114
0.040213999999997786,0.02349419752135873,0.09692810067906976,-0.049939705636352305
0.04041199999999778,0.02337964057922363,0.09587270770221948,-0.04911342654377221
0.04060999999999778,0.023160686977207662,0.09441569279879332,-0.048094318844377995
0.04080799999999778,0.022863517720252274,0.09268187506124376,-0.04695483962073921
0.04100599999999777,0.022515916526317594,0.09080743789672852,-0.04577560484409332
0.04120399999999777,0.022143640611320733,0.08891210282221437,-0.0446248215995729
0.04140199999999777,0.021771209575235845,0.08710792481899261,-0.043565505668520924
0.041599999999997764,0.02142175529152155,0.08548599898815154,-0.042642488405108446
0.04179799999999776,0.021111494712531566,0.08408958293497563,-0.041866593509912495
0.04199599999999776,0.020856049358844757,0.08297317404299975,-0.04126107532531023
0.042193999999997754,0.020665269382297992,0.08216318108141421,-0.040832642316818234
0.04239199999999775,0.020546915214508774,0.08168117942288518,-0.040587348993867636
0.04258999999999775,0.020505593232810496,0.08153578713536261,-0.040524600669741624
0.042787999999997745,0.02053917519748211,0.08171999815851451,-0.040641647763550295
0.04298599999999774,0.020646295472979546,0.08222455788403749,-0.0409319669380784
0.04318399999999774,0.02082381991669536,0.08303511301055552,-0.0413874731771648
0.043381999999997735,0.02106988575309515,0.0841457063704729,-0.0420059348642826
0.04357999999999773,0.021379071045666935,0.08554573221132158,-0.04278759011998772
0.04377799999999773,0.021739792004227636,0.08718151368200779,-0.043701929673552506
0.043975999999997725,0.02213621975854039,0.08896637657657264,-0.044693937059491866
0.04417399999999772,0.022554102521389723,0.09083073837682606,-0.04572253333404661
0.04437199999999772,0.022976179998368023,0.09268755054101348,-0.046735190544277425
0.044569999999997716,0.023384109437465668,0.09444849673658609,-0.04768027786165476
0.04476799999999771,0.02376026777550578,0.09602765707299113,-0.04850712152197958
0.04496599999999771,0.024089045412838458,0.09735254123806954,-0.049174450412392615
0.045163999999997706,0.024360345043241978,0.09837625421583654,-0.049655564129352577
0.0453619999999977,0.024562143217772246,0.0990527175925672,-0.04992843115702272
0.0455599999999977,0.02468381168320775,0.09932200217619538,-0.049954378809779876
0.045757999999997696,0.02472928510978818,0.09921962777152658,-0.04976105755195022
0.04595599999999769,0.024711047746241093,0.09882895831018687,-0.04940686281770468
0.04615399999999769,0.024644456803798676,0.09824019052088262,-0.04895127691328527
0.04635199999999769,0.02455095635727048,0.09756970996037125,-0.048467797245830294
0.046549999999997684,0.02444921055808663,0.09692153545096517,-0.04802311433479191
0.04674799999999768,0.02435681072995067,0.0963905526511371,-0.047676931191235776
0.04694599999999768,0.024283706564456227,0.09603698590770363,-0.04746957277879118
0.047143999999997674,0.02423443527892232,0.09589043954387308,-0.04742156898602843
0.04734199999999767,0.024215992484241725,0.09596827493980527,-0.047536289971321824
0.04753999999999767,0.02423691749572754,0.09630395911633968,-0.047830124124884604
0.047737999999997664,0.024298487771302463,0.09687869602814317,-0.04828172048553825
0.04793599999999766,0.02439543480053544,0.09764745483174919,-0.04885658523067832
0.04813399999999766,0.024513910580426453,0.09851638259366155,-0.049488561432808637
0.048331999999997655,0.024637120980769398,0.09938795106485486,-0.05011370910331607
0.04852999999999765,0.02475787626579404,0.10021407978609204,-0.05069832725450396
0.04872799999999765,0.02486854013055563,0.10094360303133726,-0.051206522770226
0.048925999999997645,0.02496875649318099,0.10155957555398346,-0.051622062567621474
0.04912399999999764,0.025055155623704195,0.10202158922329545,-0.05191127797588706
0.04932199999999764,0.02512069894000888,0.10228236800059676,-0.052040970120579004
0.049519999999997635,0.025166932530701163,0.10235743273049593,-0.05202356766909359
0.04971799999999763,0.025195292867720133,0.10226589541882275,-0.05187530968338249
0.04991599999999763,0.025208992175757883,0.10203004222363234,-0.051612057872116576
0.050113999999997626,0.025220548193901775,0.10173720939084888,-0.05129611300304532
0.05031199999999762,0.025241978224366905,0.10146450338885188,-0.050980546940118075
0.05050999999999762,0.02527375502511859,0.10121731167659162,-0.05066980162635445
0.050707999999997616,0.025316847022622824,0.10100326819345354,-0.05036957414820789
0.05090599999999761,0.025368034150451423,0.1008042691461742,-0.050068200845271346
0.05110399999999761,0.025433556623756886,0.10067253012210131,-0.04980541687458753
0.051301999999997606,0.025523532815277576,0.1006845348700881,-0.049637469239532946
0.0514999999999976,0.025635467022657392,0.10082652099430561,-0.04955558694899082
0.0516979999999976,0.025765761006623505,0.10107976907864213,-0.04954824706539512
0.0518959999999976,0.025909588336944577,0.10142052337527274,-0.04960134670138358
0.052093999999997594,0.026057619582861662,0.10179337104782463,-0.049678131882101295
0.05229199999999759,0.026200827192515135,0.10214409021660686,-0.04974243583157659
0.05248999999999759,0.02633503332734108,0.10245117120444774,-0.04978110454976559
0.052687999999997584,0.026459253653883935,0.1027112426608801,-0.049792735353112225
0.05288599999999758,0.02657544333487749,0.10294485982507467,-0.04979397315531969
0.05308399999999758,0.02668073412030935,0.10313587542623281,-0.04977440718561412
0.053281999999997574,0.026765162032097577,0.10321891939267516,-0.04968859532848
0.05347999999999757,0.02682302534580231,0.10316296614706516,-0.049516915455460546
0.05367799999999757,0.026851372420787813,0.10295082464814187,-0.04924807980656625
0.053875999999997565,0.026849139537662263,0.10257309449836613,-0.0488748154230416
0.05407399999999756,0.026816783007234335,0.10203060595318675,-0.04839703993871808
0.05427199999999756,0.026761222314089533,0.10136203257367014,-0.04783958794549108
0.054469999999997555,0.026691087521612644,0.10061642747372387,-0.047234252430498586
0.05466799999999755,0.026609733756631615,0.0998166005127132,-0.04659713299944997
0.05486599999999755,0.026518097426742316,0.09896364821121097,-0.04592745335772634
0.055063999999997545,0.0264183634519577,0.09806786492466926,-0.04523113802075387
0.05526199999999754,0.02632535371929407,0.09722424115985631,-0.044573533721268176
0.05545999999999754,0.02625724021345377,0.09654552455991508,-0.04403104413300754
0.055657999999997536,0.026230975352227688,0.09613889593631028,-0.04367694523185491
0.05585599999999753,0.02625751532614231,0.09606593437492847,-0.043550903722643856
0.05605399999999753,0.026349418312311173,0.09639026820659638,-0.04369143158197403
0.056251999999997526,0.026508417930454015,0.0971137730590999,-0.04409693719819188
0.05644999999999752,0.026734696365892884,0.09822862554341555,-0.04475923281162977
0.05664799999999752,0.0270298970118165,0.09972406644374134,-0.04566427242010833
0.05684599999999752,0.027394960317760703,0.10158110501244663,-0.04679118437692523
0.05704399999999751,0.027829666305333373,0.1037695081718266,-0.04811017556115986
0.05724199999999751,0.028327866923063993,0.10621655946597457,-0.04956082561984658
0.05743999999999751,0.028878911286592486,0.10881736904382705,-0.051059546470642085
0.057637999999997504,0.0294706248678267,0.11146293828263878,-0.052521688546985384
0.0578359999999975,0.03009809719398617,0.11411942223086952,-0.05392322784289718
0.0580339999999975,0.030750499740242958,0.11672905631363392,-0.055228056833148
0.058231999999997494,0.03141462903469801,0.11923325549811124,-0.05640399742871523
0.05842999999999749,0.03207721706479788,0.12157339196652174,-0.05741895783692598
0.05862799999999749,0.03271880498155952,0.12368457561358809,-0.05824696565046905
0.058825999999997484,0.03332747984677553,0.12555247265845537,-0.05889751296490431
0.05902399999999748,0.033885711077600716,0.12714500205591323,-0.05937357990071178
0.05922199999999748,0.034376781340688466,0.1284324803762138,-0.05967891769483686
0.059419999999997475,0.03478198589757085,0.1293838401325047,-0.059819868337363
0.05961799999999747,0.03508557327091694,0.1299713569879532,-0.059800210446119315
0.05981599999999747,0.03527233380824328,0.13014255892485382,-0.05959789130836725
0.060013999999997465,0.035335055440664294,0.12987407959997654,-0.05920396871864795
0.06021199999999746,0.035279847048223026,0.1291921116039157,-0.058632417507469656
0.06040999999999746,0.03511318542063237,0.1281272803992033,-0.05790090955793857
0.060607999999997456,0.03485940661281347,0.12677458081394433,-0.057055767588317395
0.06080599999999745,0.03453348185867071,0.12518385853618383,-0.05611689481884241
0.06100399999999745,0.034161808453500274,0.1234492475166917,-0.05512563060969115
0.061201999999997446,0.03376425962895155,0.12164262790232896,-0.05411410864442587
0.06139999999999744,0.03336212888360023,0.11984284214675425,-0.053118584379553795
0.06159799999999744,0.032973257564008235,0.11811703968793154,-0.05217052455991507
0.061795999999997436,0.032614218220114705,0.11652612626552582,-0.05129768982529641
0.06199399999999743,0.03229542622342706,0.11511041024699807,-0.05051955780014396
0.06219199999999743,0.03202138101682067,0.11389659134671092,-0.04985382931306957
0.06238999999999743,0.031795230712741616,0.11290288401767612,-0.04931242259219288
0.06258799999999742,0.03160476040095091,0.1120805322751403,-0.04887101147323848
0.06278599999999743,0.0314438552223146,0.11140223233029245,-0.04851452188566326
0.06298399999999743,0.031304955817759036,0.11083128590136766,-0.04822137426584959
0.06318199999999743,0.03118897946551442,0.11035959387198091,-0.04798163494095206
0.06337999999999744,0.03110288340598345,0.10999825786799193,-0.047792491056025024
0.06357799999999744,0.031056677196174866,0.10977751636877658,-0.047664161976426846
0.06377599999999745,0.031057744473218917,0.1097228617221117,-0.047607372775673854
0.06397399999999745,0.03111222555860877,0.1098561361990869,-0.04763168508186936
0.06417199999999745,0.031226913779973987,0.11019169308245182,-0.04773786552250385
0.06436999999999746,0.031406445857137436,0.11073809085413813,-0.04792519913986326
0.06456799999999746,0.031659450531005856,0.11153086200356482,-0.04821196094155311
0.06476599999999746,0.031988422218710184,0.11258551875129341,-0.04860867431387305
0.06496399999999747,0.03238539811223746,0.11388525675982239,-0.049114460535347466
0.06516199999999747,0.03284091459587216,0.11541273990646006,-0.04973091071471573
0.06535999999999748,0.03333667352795601,0.11711569242179394,-0.05044234536588192
0.06555799999999748,0.03384366946294903,0.11887963766232132,-0.05119229873642325
0.06575599999999748,0.034340693466365334,0.12062253680080176,-0.051941149868071086
0.06595399999999749,0.034813325032591824,0.1222870570421219,-0.052660406976938245
0.06615199999999749,0.0352492287196219,0.1238363284803927,-0.0533378710411489
0.0663499999999975,0.035643016062676905,0.12525758650153873,-0.053971554376184935
0.0665479999999975,0.03599108073860407,0.1265363448485732,-0.05455418337136506
0.0667459999999975,0.036292346008121965,0.12766394216567278,-0.055079250149428854
0.0669439999999975,0.03655563157051801,0.12866150397807358,-0.055550240837037565
0.06714199999999751,0.036777171157300476,0.12949788358062506,-0.055943541266024105
0.06733999999999751,0.0369588515907526,0.13017564646899699,-0.0562579432874918
0.06753799999999752,0.03712146751582623,0.1308019256591797,-0.056558990627527235
0.06773599999999752,0.03727316692471504,0.13142298273742198,-0.056876648887991904
0.06793399999999752,0.03741497457027435,0.13205414921045303,-0.05722420006990433
0.06813199999999753,0.03754113811999559,0.13266853380948304,-0.057586257569491865
0.06832999999999753,0.0376433902606368,0.1332315096631646,-0.05794472914189101
0.06852799999999754,0.037715182043612,0.13371739517897369,-0.058287031091749666
0.06872599999999754,0.03775474429130554,0.13411514155566692,-0.05860565297305584
0.06892399999999754,0.03775496736168861,0.13439685136079788,-0.058886916637420655
0.06912199999999755,0.0377224387601018,0.1345878053084016,-0.05914292778819799
0.06931999999999755,0.037664160802960395,0.13470639392733574,-0.059378072321414954
0.06951799999999755,0.03757732290774583,0.134716533459723,-0.05956188764423133
0.06971599999999756,0.03746661104261875,0.13461878590285778,-0.059685563817620274
0.06991399999999756,0.03734061021357775,0.13443684045225382,-0.05975562002509832
0.07011199999999757,0.03721262931823731,0.1342188023030758,-0.05979354366660118
0.07030999999999757,0.03709421452134848,0.1340058933570981,-0.05981746431440113
0.07050799999999757,0.036994274295866485,0.1338304330781102,-0.05984188448637725
0.07070599999999758,0.03691577654331922,0.1337061621621251,-0.05987460907548667
0.07090399999999758,0.03686323545873165,0.13365340903401374,-0.05992693811655044
0.07110199999999758,0.03683487895876169,0.13366572003811597,-0.059995962120592584
0.07129999999999759,0.03682719301432371,0.13372718397527933,-0.0600727979466319
0.07149799999999759,0.03683723766356707,0.13382621455937627,-0.06015173923224211
0.0716959999999976,0.036861487105488776,0.13394971311092377,-0.060226738899946224
0.0718939999999976,0.036896356754004954,0.1340791120752692,-0.06028639856725931
0.0720919999999976,0.03693718601018191,0.13419356476515532,-0.060319192744791514
0.0722899999999976,0.03698013622313738,0.13427562076598407,-0.060315348319709305
0.07248799999999761,0.03701916925609112,0.13429640918970107,-0.06025807067751884
0.07268599999999761,0.037051603235304355,0.13424418579787017,-0.06014097932726146
0.07288399999999762,0.03707444958388805,0.1341054890304804,-0.05995658986270428
0.07308199999999762,0.03709030725061893,0.13389516472816465,-0.0597145502269268
0.07327999999999762,0.0371026610955596,0.13363743122667074,-0.059432109035551545
0.07347799999999763,0.03711426895111799,0.1333530345186591,-0.059124496616423126
0.07367599999999763,0.037126024104654785,0.13305403683334588,-0.0588019886240363
0.07387399999999764,0.03713867977261543,0.13275459930300712,-0.058477239757776266
0.07407199999999764,0.03715337265282869,0.1324672642722726,-0.058160518966615206
0.07426999999999764,0.03716948501765728,0.13219398848712444,-0.057855018451809875
0.07446799999999765,0.03718984637409449,0.13195309828966856,-0.05757340554147959
0.07466599999999765,0.03721758343279362,0.13176155924797056,-0.05732639238238334
0.07486399999999765,0.03725607089698314,0.13163573570549486,-0.05712359391152859
0.07506199999999766,0.037305280938744544,0.1315763980895281,-0.056965836212038996
0.07525999999999766,0.037364939860999584,0.13158197339624167,-0.05685209367424251
0.07545799999999767,0.03743550941348076,0.13165379889309406,-0.05678278006613254
0.07565599999999767,0.03751675017178059,0.13178636580705644,-0.056752865463495256
0.07585399999999767,0.037607286944985385,0.13196710430085656,-0.05675253041088581
0.07605199999999768,0.037706019282341005,0.132186369523406,-0.056774330958724015
0.07624999999999768,0.03781661357730627,0.13245737124234438,-0.05682414408773184
0.07644799999999768,0.03794152297079563,0.13278587080538273,-0.05690282486379146
0.07664599999999769,0.038080913759768006,0.13316420700401066,-0.05700237948447466
0.07684399999999769,0.03823554668575525,0.1335886212065816,-0.05711752783507108
0.0770419999999977,0.03840728137642145,0.13405526097863912,-0.05724069822579622
0.0772399999999977,0.038597429357469085,0.13455814104527236,-0.05736328233033418
0.0774379999999977,0.03880590967833995,0.13508808180689813,-0.05747626245021821
0.0776359999999977,0.039035578109323975,0.13565820273011922,-0.05758704651147128
0.07783399999999771,0.039290740638971325,0.13628805086016654,-0.05770656958222389
0.07803199999999771,0.03957454573363066,0.13699376713484526,-0.057844675667583945
0.07822999999999772,0.03988371897488832,0.13776845809072255,-0.05800102014094591
0.07842799999999772,0.040211078338325025,0.13859144572168589,-0.05816928904503584
0.07862599999999773,0.040548405535519125,0.13943978670984508,-0.05834297563880682
0.07882399999999773,0.04088476717472076,0.1402818116545677,-0.0585122773051262
0.07902199999999773,0.041206966787576675,0.14108370557427408,-0.05866977199912072
0.07921999999999774,0.04150194186717272,0.14180978912860154,-0.058805905394256106
0.07941799999999774,0.041757891587913036,0.14242529820650815,-0.058909515030682084
0.07961599999999774,0.04196357697248459,0.14288682535290717,-0.058959671407938
0.07981399999999775,0.042109383717179295,0.1431621141731739,-0.058943346738815315
0.08001199999999775,0.04218533009290695,0.1432170587033033,-0.05884639851748942
0.08020999999999776,0.04218571431934834,0.14302693530917165,-0.05865550667047499
0.08040799999999776,0.04211277093738318,0.14259882096201182,-0.058373279087245475
0.08060599999999776,0.04197365079075098,0.14196057412773372,-0.058013272546231745
0.08080399999999777,0.04178141064941883,0.14115453727543353,-0.057591715976595875
0.08100199999999777,0.04155448399484157,0.1402431021630764,-0.05713413417339325
0.08119999999999777,0.04130901291966438,0.13928141921758652,-0.05666339337825775
0.08139799999999778,0.041060861833393573,0.13832606073468923,-0.05620433706790209
0.08159599999999778,0.04082583375275135,0.13743731610476972,-0.055785648599267004
0.08179399999999779,0.04061471085995436,0.13664533097296955,-0.055415909253060815
0.08199199999999779,0.04043842524290085,0.13598107360303402,-0.05510422311723233
0.08218999999999779,0.04030656386166811,0.13547544207423926,-0.05486231435090303
0.0823879999999978,0.040222016498446464,0.13513084821403026,-0.054686815217137336
0.0825859999999978,0.04018499165773391,0.1349422450363636,-0.05457226172089577
0.0827839999999978,0.040190675854682924,0.13489312335848808,-0.054511771649122236
0.08298199999999781,0.04022867262363434,0.1349396025389433,-0.054482257291674614
0.08317999999999781,0.04029204998165369,0.13505326513201,-0.0544691651687026
0.08337799999999781,0.04037383548915386,0.13520418278872967,-0.054456511810421944
0.08357599999999782,0.04046472407877445,0.13535922706127168,-0.05442977890372276
0.08377399999999782,0.040557454153895375,0.1355003198981285,-0.05438541159033776
0.08397199999999783,0.0406456508859992,0.13560984779149293,-0.05431854601949453
0.08416999999999783,0.040725865699350834,0.1356761260703206,-0.05422439467161893
0.08436799999999783,0.04079800385981798,0.135702899210155,-0.054106891490519046
0.08456599999999784,0.04086126234382391,0.13568883921951055,-0.053966314531862736
0.08476399999999784,0.0409155285730958,0.135634499527514,-0.0538034423813224
0.08496199999999784,0.04096171207726002,0.1355481868982315,-0.05362476274371147
0.08515999999999785,0.040999978892505166,0.13543346766382455,-0.05343350987881423
0.08535799999999785,0.04103301979601383,0.13530422829091548,-0.05323818869888783
0.08555599999999786,0.04106167294085026,0.13515923470258712,-0.053035888820886605
0.08575399999999786,0.04108815204352141,0.13499944720417262,-0.052823143117129795
0.08595199999999786,0.0411177371069789,0.13483887296169997,-0.05260339874774217
0.08614999999999787,0.04115198891609907,0.13468445118516686,-0.05238047335296871
0.08634799999999787,0.04119238920509815,0.13454045698046685,-0.05215567857027054
0.08654599999999787,0.041241688616573804,0.1344155102595687,-0.05193213302642108
0.08674399999999788,0.04130377814173698,0.13432391338050365,-0.05171635709702968
0.08694199999999788,0.04138421498239041,0.134285631403327,-0.051517201438546184
0.08713999999999789,0.04148997735232115,0.1343239999189973,-0.05134404521435499
0.08733799999999789,0.04162250652909279,0.13444307692348956,-0.051198063865304
0.0875359999999979,0.04178627341985702,0.13466190315783022,-0.05108935631811619
0.0877339999999979,0.041983078867197036,0.13499495126307012,-0.05102879352867604
0.0879319999999979,0.04220995370298623,0.13543749820441006,-0.051017590798437595
0.0881299999999979,0.04246254388242961,0.13597839307039977,-0.051053305305540544
0.08832799999999791,0.042733395099639894,0.13660039819777012,-0.05113360799849034
0.08852599999999791,0.04301457036286593,0.1372827472165227,-0.05125360649079084
0.08872399999999792,0.04329695515334606,0.13799755290150642,-0.0514036425948143
0.08892199999999792,0.043571008108556276,0.1387144374474883,-0.051572421230375746
0.08911999999999792,0.0438238113373518,0.13939264550805092,-0.05174502283334731
0.08931799999999793,0.04404840588569641,0.14000818453729152,-0.051911372765898696
0.08951599999999793,0.044238023236393934,0.1405366678535938,-0.05206062138080596
0.08971399999999793,0.04438905663788319,0.14095912292599677,-0.0521810096502304
0.08991199999999794,0.044500839374959474,0.1412728799507022,-0.05227120120078325
0.09010999999999794,0.04457521371543407,0.14148372404277323,-0.052333296611905104
0.09030799999999795,0.04461935181170702,0.1416093081608415,-0.05237060453742744
0.09050599999999795,0.04463928703218698,0.14166618999093772,-0.05238761592656375
0.09070399999999795,0.04464252036064863,0.14167693849653004,-0.05239189777523279
0.09090199999999796,0.044636099301278584,0.1416628835722804,-0.05239068496972324
0.09109999999999796,0.04462911527603865,0.14165085602551697,-0.05239262547343969
0.09129799999999796,0.04462764866650105,0.1416613332927227,-0.05240603595972062
0.09149599999999797,0.04463811900466681,0.14171436782926322,-0.052438129819929596
0.09169399999999797,0.04466445427387953,0.14182418700307609,-0.05249527845531702
0.09189199999999798,0.044708449952304365,0.14199417781084775,-0.05257727790623903
0.09208999999999798,0.04477279219776392,0.14222953390330076,-0.052683949507772915
0.09228799999999798,0.04485671404749155,0.1425255924835801,-0.052812164388597004
0.09248599999999799,0.04496030271053314,0.14287716522812843,-0.052956559807062153
0.09268399999999799,0.045082855336368084,0.1432760486379266,-0.053110337965190414
0.092881999999998,0.04522496964782476,0.1437218488380313,-0.053271909542381764
0.093079999999998,0.04538400251418352,0.1442053206637502,-0.053437315635383134
0.093277999999998,0.04555571541190147,0.14471091866493224,-0.053599487841129306
0.093475999999998,0.04573511239141226,0.14522162083536386,-0.05375139605253934
0.09367399999999801,0.04591721575707197,0.14571970012038946,-0.05388526860624551
0.09387199999999801,0.04610019009560347,0.14619871269911527,-0.05399833250790832
0.09406999999999802,0.04628135111182928,0.1466496678069234,-0.05408696558326484
0.09426799999999802,0.046457054391503334,0.14706272773444654,-0.05414861895143986
0.09446599999999802,0.04662401165813208,0.1474340357258916,-0.05418601240962744
0.09466399999999803,0.04677938677370548,0.14775986708700656,-0.05420109353959561
0.09486199999999803,0.046917028911411765,0.14802156355232,-0.05418750572949646
0.09505999999999803,0.047035358883440494,0.14821545381098986,-0.05414473604410886
0.09525799999999804,0.04713449858129025,0.14834377825260162,-0.05407478109002112
0.09545599999999804,0.04721142437309027,0.14840164232999087,-0.05397879358381033
0.09565399999999805,0.04726530510932207,0.14839353296905755,-0.053862922750413406
0.09585199999999805,0.04729270420968532,0.14831271037459373,-0.05372730195522308
0.09604999999999805,0.04728955153375865,0.14815083134919407,-0.05357172828167678
0.09624799999999806,0.047254916355013846,0.14790876649320128,-0.05339893378317358
0.09644599999999806,0.0471884398907423,0.14758593648672103,-0.05320905670523644
0.09664399999999806,0.047090020291507245,0.14718377511948347,-0.05300373453646898
0.09684199999999807,0.0469620567932725,0.1467123107239604,-0.0527881971374154
0.09703999999999807,0.04680544197559357,0.1461767077445984,-0.05256582379341125
0.09723799999999808,0.04662267562001944,0.1455854110047221,-0.05234005976468324
0.09743599999999808,0.046421003043651585,0.14495875991880894,-0.05211675383150577
0.09763399999999808,0.04620871193706989,0.1443163974583149,-0.05189897358417511
0.09783199999999809,0.04599282715469599,0.1436739056929946,-0.051688251383602626
0.09802999999999809,0.04578186765313148,0.1430509188771248,-0.05148718357086181
0.0982279999999981,0.04558140832930803,0.14245798956602812,-0.05129517290741205
0.0984259999999981,0.04539481777697802,0.1419006584212184,-0.05111102286726236
0.0986239999999981,0.045223593451082705,0.14137993421405554,-0.050932747311890125
0.0988219999999981,0.04506999533623457,0.14089995216578247,-0.05075996149331333
0.09901999999999811,0.04493554212152958,0.14045984409749507,-0.050588759854435915
0.09921799999999811,0.044820790253579615,0.14005869213491678,-0.05041711162775754
0.09941599999999812,0.04472382929176092,0.13968740608543156,-0.05023974750190973
0.09961399999999812,0.04464090634137392,0.13933522064238787,-0.05005340795964003
0.09981199999999812,0.04457144495099783,0.13900629039853812,-0.049863400496542455
0.10000999999999813,0.044515895247459414,0.13870851375162602,-0.04967672325670719
0.10020799999999813,0.0444764144718647,0.13845232784748077,-0.049499498903751375
0.10040599999999814,0.044456655494868755,0.13824919510632752,-0.04933588411659001
0.10060399999999814,0.044462405368685724,0.1381162602454424,-0.04919144950807095
0.10080199999999814,0.04449693109840154,0.13806341636925934,-0.04906955417245626
0.10099999999999815,0.04456433355808258,0.13810911707580087,-0.04898044995963573
0.10119799999999815,0.04466819405555725,0.13826921269297598,-0.04893282458186149
0.10139599999999815,0.044813379682600504,0.13856573384255172,-0.04893897447735071
0.10159399999999816,0.045005485266447064,0.13902049347758294,-0.049009522944688806
0.10179199999999816,0.045247899629175664,0.1396450615301728,-0.049149262271821495
0.10198999999999817,0.045538632571697234,0.14043589390814304,-0.049358628764748565
0.10218799999999817,0.04587487876415253,0.14138945907354356,-0.0496397015452385
0.10238599999999817,0.04625228401273489,0.14250080306082963,-0.04999623503535987
0.10258399999999818,0.046664736606180666,0.14375636663287877,-0.050426893420517434
0.10278199999999818,0.047108758017420774,0.14514891229569915,-0.05093139626085759
0.10297999999999818,0.0475805301964283,0.14666522547602653,-0.051504165083169934
0.10317799999999819,0.04807743240147829,0.14829458106309176,-0.05213971626013517
0.10337599999999819,0.048594128414988516,0.15000932313501836,-0.05282106630504131
0.1035739999999982,0.04912325248122215,0.1517758771032095,-0.0535293721407652
0.1037719999999982,0.04965746495872736,0.15356191914528608,-0.05424698922783136
0.1039699999999982,0.05019024260342121,0.1553337413072586,-0.05495325610041618
0.1041679999999982,0.050718052759766576,0.1570700652897358,-0.05563395977020264
0.10436599999999821,0.05123454757034779,0.1587370842695236,-0.056267989128828036
0.10456399999999821,0.05173370264470577,0.1603068996220827,-0.05683949433267116
0.10476199999999822,0.052208794616162776,0.16175214517861605,-0.0573345559462905
0.10495999999999822,0.0526541243866086,0.16304973896592856,-0.05774149019271134
0.10515799999999823,0.05305961988866329,0.16416336759924888,-0.0580441278219223
0.10535599999999823,0.05341936178505421,0.16508516907691956,-0.058246445506811136
0.10555399999999823,0.05372774377465248,0.16580724120140075,-0.05835175365209579
0.10575199999999824,0.053980890326201916,0.16632573638111353,-0.0583639557287097
0.10594999999999824,0.05418214961886406,0.16666130729019643,-0.0582970080524683
0.10614799999999824,0.05432635027915239,0.16680103663355111,-0.05814833607524633
0.10634599999999825,0.05441876534372568,0.16676902811974287,-0.05793149743229151
0.10654399999999825,0.05446459833532572,0.1665873344615102,-0.057658137790858745
0.10674199999999825,0.05446376617997885,0.1662579596415162,-0.057330427281558516
0.10693999999999826,0.05441540583968163,0.16578048415482044,-0.056949672475457194
0.10713799999999826,0.05432299744337797,0.16516979459673164,-0.05652379970997572
0.10733599999999827,0.054188524298369886,0.16442870769649742,-0.056051659099757664
0.10753399999999827,0.054015793614089494,0.16356883097440006,-0.05553724374622107
0.10773199999999827,0.05380687076598406,0.16259594958275558,-0.05498220805078745
0.10792999999999828,0.053557628653943534,0.1614973374083638,-0.05438208010047674
0.10812799999999828,0.05327553912997246,0.16030179530382158,-0.053750717043876656
0.10832599999999828,0.052960621342062954,0.1590134483575821,-0.05309220567345619
0.10852399999999829,0.05261584643274546,0.15764757823199033,-0.05241588536649942
0.10872199999999829,0.05225263997912407,0.1562469568103552,-0.05174167685210706
0.1089199999999983,0.05188091449439526,0.1548490169644356,-0.05108718797564507
0.1091179999999983,0.05151070516556502,0.15348827425390482,-0.050466863922774795
0.1093159999999983,0.051150966249406335,0.1521944995597005,-0.049892567060887835
0.10951399999999831,0.050809745118021964,0.15099138893187045,-0.049371898695826526
0.10971199999999831,0.05049506891518831,0.1499038113281131,-0.04891367349773646
0.10990999999999831,0.0502171504124999,0.14896106835454703,-0.048526767529547224
0.11010799999999832,0.04997800078243017,0.14816488552838564,-0.048208883963525295
0.11030599999999832,0.04978064328432084,0.1475216368585825,-0.04796035028994083
0.11050399999999833,0.04962526090443135,0.14702485747635366,-0.04777433566749096
0.11070199999999833,0.04950767740607261,0.14665656700730323,-0.04764121219515801
0.11089999999999833,0.049424464516341686,0.14640165034681557,-0.047552721314132206
0.11109799999999834,0.049370552897453304,0.14624382123351098,-0.04750271543860436
0.11129599999999834,0.04934135135263205,0.146169302277267,-0.04748659957200289
0.11149399999999834,0.0493319646269083,0.14616464763879777,-0.04750071838498116
0.11169199999999835,0.04933908566832542,0.1462205334752798,-0.04754236213862897
0.11188999999999835,0.04935816239565611,0.14632617410272358,-0.04760984931141137
0.11208799999999836,0.04938775517046452,0.1464792338013649,-0.047703723460435846
0.11228599999999836,0.0494273978844285,0.14667595338076353,-0.04782115761190653
0.11248399999999836,0.049477055482566354,0.14691540602594613,-0.047961295060813425
0.11268199999999837,0.04953690614551306,0.14719601791352033,-0.04812220562249422
0.11287999999999837,0.04960826605558395,0.14752009861171245,-0.04830356650054454
0.11307799999999837,0.049692433513700965,0.14788809817284346,-0.04850323114544153
0.11327599999999838,0.04979072250425816,0.1483008512854576,-0.04871940627694128
0.11347399999999838,0.049904178641736505,0.14875864285975693,-0.04895028557628393
0.11367199999999839,0.05003267530351877,0.14925773922353983,-0.049192388616502276
0.11386999999999839,0.05017760306596756,0.1497973384708166,-0.0494421323388815
0.11406799999999839,0.050339385010302065,0.1503746062889695,-0.04969583626836538
0.1142659999999984,0.05051766060292721,0.15098728604614733,-0.04995196484029293
0.1144639999999984,0.05071189992129803,0.15163210488855838,-0.05020830504596234
0.1146619999999984,0.05092245366424323,0.15230873111635446,-0.050463823787868005
0.11485999999999841,0.051147595867514606,0.15301045805215835,-0.05071526631712915
0.11505799999999841,0.05138473570346832,0.15372843690216542,-0.05095896549522878
0.11525599999999842,0.05163417957723141,0.15446006558835507,-0.05119170643389225
0.11545399999999842,0.05189715117216111,0.15520618058741092,-0.05141187824308871
0.11565199999999842,0.05217551466077567,0.1559714690223336,-0.05162043970078228
0.11584999999999843,0.05247181501239538,0.1567636371776462,-0.05182000715285541
0.11604799999999843,0.05278846334666014,0.15759216073900462,-0.05201523404568434
0.11624599999999843,0.05312712043523789,0.15846401415765288,-0.05220977328717709
0.11644399999999844,0.0534904432669282,0.15939175713807346,-0.05241087060421705
0.11664199999999844,0.05388014562427997,0.1603856869786978,-0.05262539573013784
0.11683999999999845,0.054298873990774155,0.16145808555185795,-0.05286033757030964
0.11703799999999845,0.05474928077310324,0.16262010779231786,-0.05312154624611138
0.11723599999999845,0.05522686965763568,0.1638648147135973,-0.05341107539832593
0.11743399999999846,0.05572359383106231,0.1651724898070097,-0.05372530214488507
0.11763199999999846,0.05623119685798883,0.16652178566902875,-0.054059391953051095
0.11782999999999846,0.056736821942031376,0.16787714909762141,-0.054403505213558676
0.11802799999999847,0.05722894333302975,0.16920539088547232,-0.05474750421941281
0.11822599999999847,0.057700033858418466,0.1704855292290449,-0.055085461512207966
0.11842399999999847,0.05814263202250003,0.17169563069939614,-0.05541036665439607
0.11862199999999848,0.05855125401169061,0.1728183118626475,-0.05571580383926628
0.11881999999999848,0.058922285623848436,0.17384339030832052,-0.055998819060623636
0.11901799999999849,0.059255768954753874,0.17477136492729184,-0.056259827017784106
0.11921599999999849,0.05955790136009455,0.17561950091272593,-0.056503698192536825
0.1194139999999985,0.05983994789421558,0.1764221578836441,-0.056742262095212936
0.1196119999999985,0.06010718423873186,0.1771930617466569,-0.056978693269193165
0.1198099999999985,0.060368668250739575,0.17795982088893653,-0.05722248438745737
0.1200079999999985,0.06063174184411765,0.17874429140239956,-0.05748080771416426
0.12020599999999851,0.06089674800634385,0.1795471838116646,-0.0577536877989769
0.12040399999999851,0.06116274055093527,0.18036459099501373,-0.05803910989314318
0.12060199999999852,0.06142378624528646,0.1811787537112832,-0.058331181220710286
0.12079999999999852,0.06167175132781268,0.18196228075772525,-0.05861877810209988
0.12099799999999852,0.06189491234719753,0.18267658203840256,-0.0588867573440075
0.12119599999999853,0.062079360336065294,0.18327650003135204,-0.05911777935922146
0.12139399999999853,0.06221105299890042,0.18371548369526863,-0.05929337769746781
0.12159199999999853,0.06228572566062213,0.1839806815609336,-0.059409230239689345
0.12178999999999854,0.06229909598827362,0.1840557172894478,-0.05945752531290056
0.12198799999999854,0.06224897433072328,0.18393441233783958,-0.059436463676393034
0.12218599999999855,0.062137608602643016,0.18362503215670584,-0.05934981495141982
0.12238399999999855,0.0619663567841053,0.18313153840601445,-0.059198824837803844
0.12258199999999855,0.061743455529212954,0.18247687108814717,-0.05898996002972126
0.12277999999999856,0.0614791565388441,0.18169123053550718,-0.05873291745781899
0.12297799999999856,0.061185936182737356,0.18081412203609942,-0.05844224967062472
0.12317599999999856,0.06087670844048261,0.17988612409681082,-0.05813270721584558
0.12337399999999857,0.06056324388831853,0.17894563663750887,-0.057819148860871805
0.12357199999999857,0.06025315448641777,0.17801634475588796,-0.05751003578305243
0.12376999999999858,0.05995361622422933,0.17712295759469268,-0.05721572514623402
0.12396799999999858,0.059668948017060755,0.17627284083515407,-0.05693494480103256
0.12416599999999858,0.059404189474880686,0.17547092083841562,-0.056662541888654244
0.12436399999999859,0.059165244549512865,0.17472827509045602,-0.056397785991430284
0.12456199999999859,0.05895449798554182,0.17404879923909902,-0.056139803268015376
0.1247599999999986,0.05877329289913178,0.17343645431101323,-0.05588986851274968
0.1249579999999986,0.058621869497001176,0.1728903377428651,-0.05564659874886275
0.1251559999999986,0.05850080344825983,0.17241379756480454,-0.05541219066828489
0.1253539999999986,0.058408752977848054,0.17200358614325523,-0.05518608018755911
0.1255519999999986,0.05834670878946781,0.17166609562933444,-0.054972678050398835
0.1257499999999986,0.05831493310630322,0.17140321105718614,-0.05477334484457969
0.12594799999999862,0.05831498380750418,0.1712288749590516,-0.054598907344043233
0.12614599999999862,0.05834586281329394,0.17115579325705765,-0.054464067630469785
0.12634399999999862,0.05840898018330336,0.17120025921612977,-0.05438229884952306
0.12654199999999863,0.05850476205348969,0.17137280702590946,-0.05436328291893007
0.12673999999999863,0.05863073620945215,0.1716716057434678,-0.05441013332456349
0.12693799999999864,0.05878460455685854,0.172095209248364,-0.0545260001346469
0.12713599999999864,0.058961813487112526,0.17263199735432866,-0.0547083703801036
0.12733399999999864,0.059159130826592445,0.17327287927269935,-0.05495461761951447
0.12753199999999865,0.05937254186719656,0.17400208320468663,-0.05525699947029352
0.12772999999999865,0.05959901448339224,0.17480724658817054,-0.05560921762138605
0.12792799999999865,0.05983566343784332,0.17567140206694604,-0.05600007519125939
0.12812599999999866,0.06008049551397562,0.17657452318817377,-0.056413532160222525
0.12832399999999866,0.06032860714942216,0.1774904965236783,-0.05683328222483397
0.12852199999999867,0.060575507096946236,0.1783887005969882,-0.057237686403095726
0.12871999999999867,0.060820927768945696,0.1792542280256748,-0.057612372487783434
0.12891799999999867,0.061063640825450426,0.18007161010056735,-0.057944328449666495
0.12911599999999868,0.06130393300205469,0.18082834381610155,-0.05822047781199217
0.12931399999999868,0.061542726494371904,0.18151859346777202,-0.05843314047902822
0.12951199999999868,0.06177666321396828,0.18212867960333823,-0.058575353175401676
0.1297099999999987,0.06200152728706598,0.18264641474932433,-0.058643360175192366
0.1299079999999987,0.062216232232749455,0.18307480778545143,-0.05864234331995251
0.1301059999999987,0.062419861741364005,0.18341926250606777,-0.05857953902333976
0.1303039999999987,0.06261149290949106,0.18368612084537744,-0.058463135026395316
0.1305019999999987,0.06279365058988333,0.1839057932421565,-0.05831849206238984
0.1306999999999987,0.06296718575060367,0.18410186134278775,-0.058167489841580405
0.1308979999999987,0.06313291307538747,0.18429501097649337,-0.05802918482571841
0.1310959999999987,0.06329087790101767,0.18450650323182347,-0.05792474742978812
0.13129399999999872,0.06343845438212156,0.18474404271692035,-0.057867133952677244
0.13149199999999872,0.06357823394238948,0.1850269688665867,-0.057870500981807724
0.13168999999999872,0.06371165998280048,0.18536251001060008,-0.05793919004499912
0.13188799999999873,0.0638314262777567,0.18572089761495592,-0.05805804505944251
0.13208599999999873,0.06393116250634193,0.1860753396898508,-0.05821301467716694
0.13228399999999874,0.06400685757398605,0.18640285342931748,-0.05838913828134537
0.13248199999999874,0.06405030511319637,0.186659464687109,-0.058558854460716264
0.13267999999999874,0.06405404269695282,0.18680329769849777,-0.058695212304592126
0.13287799999999875,0.06401527516543865,0.18680686086416243,-0.05877631053328515
0.13307599999999875,0.06393689915537834,0.18666030041873455,-0.05878650210797785
0.13327399999999875,0.06382330507040024,0.18636039979755878,-0.0587137896567583
0.13347199999999876,0.06367520950734615,0.18589392706751823,-0.05854350805282592
0.13366999999999876,0.06349485706537962,0.18526080455631017,-0.058271090425550925
0.13386799999999877,0.06329750537872314,0.18451403118669987,-0.05791902042925359
0.13406599999999877,0.0630979048460722,0.18370802938938138,-0.057512219697236994
0.13426399999999877,0.06290713369846344,0.18288707949221134,-0.05707281209528446
0.13446199999999878,0.06273693747818469,0.18209808848798276,-0.05662421353161336
0.13465999999999878,0.06259631156921387,0.18137932874262336,-0.0561867056041956
0.13485799999999878,0.06248983889818192,0.18075601287186144,-0.05577633507549761
0.1350559999999988,0.06241645984351635,0.18023463390767575,-0.05540171422064305
0.1352539999999988,0.06237362056970597,0.17981812693178653,-0.055070885792374596
0.1354519999999988,0.062362942621111875,0.17952289395034315,-0.05479700870811939
0.1356499999999988,0.062384616509079935,0.17935874044895173,-0.054589507430791856
0.1358479999999988,0.0624260202050209,0.17928799651563165,-0.054435956105589864
0.1360459999999988,0.06247337862849236,0.17926502972841266,-0.05431827247142793
0.1362439999999988,0.0625145247578621,0.17924967855215074,-0.054220629036426535
0.13644199999999881,0.06253993552178146,0.17921048786491156,-0.05413061682134865
0.13663999999999882,0.06254434999078512,0.17913032691925765,-0.05404162693768741
0.13683799999999882,0.06252659022808076,0.17900552853941917,-0.05395234808325766
0.13703599999999883,0.06248300112783909,0.17882394395768644,-0.05385794170200826
0.13723399999999883,0.06241697486490011,0.1785934304073453,-0.053759480677545074
0.13743199999999883,0.062327584363520136,0.17830711487680673,-0.05365194614976647
0.13762999999999884,0.06221779368817806,0.17796778678894043,-0.05353219941258431
0.13782799999999884,0.06209957171231508,0.1776080622151494,-0.05340891879051924
0.13802599999999884,0.061983806155622004,0.1772600770369172,-0.053292464725673186
0.13822399999999885,0.06188462417572736,0.1769653246924281,-0.05319607634097338
0.13842199999999885,0.061814822293817996,0.17676091853529216,-0.05313127394765616
0.13861999999999886,0.061782698296010484,0.17666861679404972,-0.053103220202028754
0.13881799999999886,0.061790915615856645,0.17669102054089308,-0.053109189309179794
0.13901599999999886,0.06184934753924608,0.17685519795864818,-0.05315650288015604
0.13921399999999887,0.06196102414280176,0.17716812748461963,-0.05324607919901611
0.13941199999999887,0.06212977554649115,0.17764081347733734,-0.053381262384355053
0.13960999999999887,0.062354858182370666,0.17827260050922633,-0.05356288414448499
0.13980799999999888,0.06263184707611799,0.17905124146491289,-0.0537875473126769
0.14000599999999888,0.06295757237821817,0.17996822942048313,-0.05405308466404678
0.14020399999999889,0.06332272622734308,0.18099690023809673,-0.054351447783410556
0.1404019999999989,0.0637147568911314,0.18210083536803723,-0.05467132158577441
0.1405999999999989,0.06412183061242104,0.1832419430464506,-0.05499828182160854
0.1407979999999989,0.064532988704741,0.18438778940588235,-0.055321811996400364
0.1409959999999989,0.06493170883506535,0.18548484016209837,-0.055621422491967665
0.1411939999999989,0.06530353374779226,0.18648673728108406,-0.05587966978549956
0.1413919999999989,0.06563496731221675,0.1873487384617329,-0.056078803837299365
0.1415899999999989,0.06591623857617378,0.18803810246288777,-0.05620562531054023
0.14178799999999891,0.0661361352354288,0.18851924940943718,-0.05624697893857958
0.14198599999999892,0.06628643691539764,0.18876664914190766,-0.0561937753111124
0.14218399999999892,0.06636577345430851,0.18877616122364999,-0.05604461431503295
0.14238199999999893,0.06637638442218305,0.18855452984571458,-0.05580176100134848
0.14257999999999893,0.06632727704942226,0.18813841126859188,-0.05548385716974734
0.14277799999999893,0.06622827090322972,0.18756616577506063,-0.05510962396860121
0.14297599999999894,0.06609112448990345,0.18688967913389207,-0.05470743015408516
0.14317399999999894,0.06592698246240616,0.1861554131656885,-0.05430144824087618
0.14337199999999894,0.06574501313269139,0.1854058065265417,-0.053915780261158924
0.14356999999999895,0.06555254764854909,0.18467411637306214,-0.05356902107596395
0.14376799999999895,0.06536015994846821,0.18399948135018346,-0.053279161453247056
0.14396599999999896,0.06517673693597317,0.18341000087559223,-0.05305652700364588
0.14416399999999896,0.06500871554017067,0.18292659737169742,-0.0529091662913561
0.14436199999999896,0.06486068703234196,0.1825639797002077,-0.05284260563552379
0.14455999999999897,0.06473119318485261,0.18231363072991374,-0.05285124436020851
0.14475799999999897,0.0646191856265068,0.18216588795185087,-0.052927516698837274
0.14495599999999897,0.06452348701655865,0.18210458785295486,-0.05305761381983756
0.14515399999999898,0.06444261066615581,0.18211524046957492,-0.0532300191372633
0.14535199999999898,0.06437739655375481,0.18218650184571744,-0.05343170873820781
0.14554999999999899,0.06432660222053528,0.1822978276014328,-0.053644623160362226
0.145747999999999,0.0642880916595459,0.18242741145193575,-0.05385122813284397
0.145945999999999,0.06426022343337537,0.18256227500736716,-0.05404182814061642
0.146143999999999,0.06424070484936237,0.18268475472927093,-0.054203345030546204
0.146341999999999,0.06422800652682781,0.18278000615537165,-0.05432399310171605
0.146539999999999,0.06422034405171873,0.18283274933695795,-0.0543920612335205
0.146737999999999,0.06421544939279557,0.18282690554857256,-0.054396006762981425
0.146935999999999,0.06421146050095558,0.1827525652199984,-0.054329644218087225
0.14713399999999902,0.06420775912702084,0.18260430224239826,-0.054188783988356595
0.14733199999999902,0.06420359447598459,0.18238105639815333,-0.053973867446184154
0.14752999999999902,0.06420205727219581,0.1821032301336527,-0.05369911558926106
0.14772799999999903,0.06420394353568554,0.18178745448589326,-0.05337956741452218
0.14792599999999903,0.06420606128871441,0.18143389217555522,-0.053021769598126406
0.14812399999999903,0.06420373484492302,0.18104243285953997,-0.05263496316969393
0.14832199999999904,0.06419295974075795,0.18061669707298278,-0.052230777591466895
0.14851999999999904,0.06417208805680275,0.18016872972249984,-0.05182455360889435
0.14871799999999905,0.06414118975400925,0.17971560344099996,-0.051433223932981484
0.14891599999999905,0.06410202659666539,0.17927204713225364,-0.05106799393892286
0.14911399999999905,0.06405795440077781,0.17885478787124154,-0.050738879069685924
0.14931199999999906,0.06401103779673575,0.17847540155053138,-0.05045332595705987
0.14950999999999906,0.06396107830107212,0.1781337062269449,-0.05021154962480068
0.14970799999999906,0.06391012966632843,0.17783341817557813,-0.05001315884292125
0.14990599999999907,0.06386208668351173,0.17758636116981508,-0.0498621878027916
0.15010399999999907,0.06382322669029236,0.1774080588668585,-0.049761605486273786
0.15030199999999908,0.06379985533654689,0.17731394939124584,-0.04971423871815206
0.15049999999999908,0.06379765436053277,0.17731400027871133,-0.0497186915576458
0.15069799999999908,0.06381995894014836,0.1774113778024912,-0.04977145992219448
0.1508959999999991,0.06386579014360905,0.17760281272232534,-0.04987123243510724
0.1510939999999991,0.06392966732382774,0.17787431702017784,-0.05001498237252236
0.1512919999999991,0.06400861889123917,0.17821668289601802,-0.05019944511353969
0.1514899999999991,0.06410188235342502,0.17862862087786197,-0.05042485617101193
0.1516879999999991,0.06420712366700174,0.17910711936652662,-0.05069287203252314
0.1518859999999991,0.06432591482996941,0.17965795323252678,-0.051006123572587964
0.1520839999999991,0.06445741184055806,0.18027939423918726,-0.05136457055807114
0.1522819999999991,0.06459694020450116,0.1809526440501213,-0.05175876364111899
0.15247999999999912,0.06473463743925094,0.18164032980799671,-0.05217105492949485
0.15267799999999912,0.06486249469220638,0.1823124499619007,-0.05258746057748795
0.15287599999999912,0.06497584149241448,0.18294548861682416,-0.05299380563199521
0.15307399999999913,0.06507316321134568,0.18352589271962644,-0.05337956629693506
0.15327199999999913,0.06515116810798646,0.1840367674827576,-0.05373443126678466
0.15346999999999913,0.06520544342696667,0.18445520266890525,-0.05404431581497192
0.15366799999999914,0.0652328871935606,0.18475741036236287,-0.05429163597524167
0.15386599999999914,0.06522652298212052,0.18491049945354462,-0.05445745348930359
0.15406399999999915,0.06518162474036217,0.1848907768726349,-0.05452752739191054
0.15426199999999915,0.06509970888495445,0.1846992626786232,-0.054499844908714304
0.15445999999999915,0.06499122366309165,0.18437455020844934,-0.05439210288226605
0.15465799999999916,0.06486496418714524,0.1839480731636286,-0.05421814478933812
0.15485599999999916,0.06472753457725047,0.18344684891402718,-0.05399177975952624
0.15505399999999916,0.0645845265686512,0.18289278745651244,-0.053723734319210056
0.15525199999999917,0.06443976193666459,0.18230232164263727,-0.05342279776930807
0.15544999999999917,0.06429413199424744,0.18168522387742994,-0.053096959888935064
0.15564799999999918,0.06414681814610959,0.18104887753725052,-0.05275524124503134
0.15584599999999918,0.06400089848786591,0.18041091229766604,-0.05240911532193422
0.15604399999999918,0.06385790921747685,0.1797824924439192,-0.0520666740089655
0.1562419999999992,0.06371746409684419,0.1791677916422486,-0.05173286344856025
0.1564399999999992,0.06357429042458534,0.17855050921440124,-0.051401928365230554
0.1566379999999992,0.06342500321567059,0.17792184509336947,-0.0510718386620283
0.1568359999999992,0.063268256559968,0.17727686382830143,-0.05074035070836544
0.1570339999999992,0.06310340963304042,0.17661285310983657,-0.05040603384375572
0.1572319999999992,0.06293433405458927,0.1759405066817999,-0.05007183857262135
0.1574299999999992,0.06276682339608669,0.17527466222643853,-0.04974101543426515
0.1576279999999992,0.062610201574862,0.1746399526670575,-0.049419549517333516
0.15782599999999922,0.062469110302627084,0.17404778238385918,-0.04910956177860501
0.15802399999999922,0.06234559640288353,0.1735044065862894,-0.04881321378052234
0.15822199999999922,0.062239379473030564,0.17300873305648565,-0.04852997411042451
0.15841999999999923,0.062151399925351146,0.17256441570818423,-0.04826161585748195
0.15861799999999923,0.06208365432918071,0.1721768683195114,-0.04800955966114999
0.15881599999999924,0.06203702356666326,0.1718488084152341,-0.04777476128190756
0.15901399999999924,0.06201196119189262,0.17158196806907655,-0.0475580456852913
0.15921199999999924,0.062002513483166696,0.17136005990207193,-0.04735503293573855
0.15940999999999925,0.06200463600456715,0.17117274723947049,-0.047163475230336184
0.15960799999999925,0.06200940560549497,0.17099613588303325,-0.04697732467204332
0.15980599999999925,0.062008423805236815,0.17080790415406227,-0.04679105654358863
0.16000399999999926,0.062001567594707006,0.17060753930360079,-0.046604404114186766
0.16020199999999926,0.061990578360855586,0.17039936464279892,-0.04641820792108774
0.16039999999999927,0.06197724275290965,0.17018674656748772,-0.0462322610616684
0.16059799999999927,0.061960227265954015,0.1699643535166979,-0.04604389898478986
0.16079599999999927,0.06193846952170133,0.16972935836762187,-0.045852419324219226
0.16099399999999928,0.06191130921244622,0.1694807642698288,-0.04565814584493636
0.16119199999999928,0.061882093623280524,0.16922832779586316,-0.04546414054930212
0.16138999999999928,0.06185325544327497,0.1689797231927514,-0.04527321230620146
0.1615879999999993,0.06183091640472412,0.16875219717621803,-0.045090364366769796
0.1617859999999993,0.06182432129979134,0.16857177197933199,-0.0449231293797493
0.1619839999999993,0.06183422479778529,0.1684400214627385,-0.04477157186716793
0.1621819999999993,0.061859184801578516,0.16835379749536514,-0.0446354278922081
0.1623799999999993,0.06189592983573675,0.16830411422997713,-0.044512254558503626
0.1625779999999993,0.0619390106573701,0.16827676881104708,-0.044398747496306894
0.1627759999999993,0.061984055936336525,0.16825891174376012,-0.044290799871087076
0.1629739999999993,0.062025238126516336,0.16823326438665387,-0.04418278813362121
0.16317199999999932,0.06206256296485663,0.16819885816425084,-0.0440737322345376
0.16336999999999932,0.0620976110547781,0.16815855234861374,-0.043963330239057526
0.16356799999999933,0.06213294677436352,0.16811914108693599,-0.043853247538208955
0.16376599999999933,0.062166558094322685,0.1680746442452073,-0.04374152805656194
0.16396399999999933,0.06220253147184849,0.16803753405809402,-0.043632471114397046
0.16416199999999934,0.06224471040070058,0.16801788911223414,-0.04352846831083297
0.16435999999999934,0.06229932751506567,0.16803362105041741,-0.043434966020286084
0.16455799999999934,0.06237552717328071,0.16810932241380214,-0.04335826806724072
0.16475599999999935,0.06247686319053173,0.16825450904667377,-0.04330078266561032
0.16495399999999935,0.06260733500123025,0.16847934603691103,-0.04326467603445053
0.16515199999999935,0.0627609234675765,0.1687665928527713,-0.043244745917618274
0.16534999999999936,0.06292779047042132,0.16908895518630743,-0.04323337424546478
0.16554799999999936,0.06309512093663215,0.16941055499017238,-0.04322031311690808
0.16574599999999937,0.06325400035828352,0.1697062500193715,-0.04319824930280447
0.16594399999999937,0.06339388251304626,0.169945952296257,-0.04315818727016449
0.16614199999999937,0.06351004932075739,0.17011723387986422,-0.04309713523834943
0.16633999999999938,0.06359605684876442,0.17020252846181394,-0.04301041476428509
0.16653799999999938,0.06364817809313536,0.170193027369678,-0.0428966711834073
0.16673599999999938,0.06366909325122833,0.170098442658782,-0.04276025615632534
0.1669339999999994,0.0636622267961502,0.16993086650967598,-0.042606412917375575
0.1671319999999994,0.06363482385873795,0.16971186205744743,-0.04244221433997153
0.1673299999999994,0.06359674990177154,0.16946988731622695,-0.042276387512683866
0.1675279999999994,0.0635591647028923,0.1692364055663347,-0.042118076160550105
0.1677259999999994,0.06353163987398149,0.16903840340673926,-0.04197512365877627
0.1679239999999994,0.06352302141487598,0.16890085369348523,-0.041854810863733286
0.1681219999999994,0.06353496327996254,0.1688284184783697,-0.04175849191844465
0.16831999999999941,0.06356895476579666,0.16882559046149254,-0.04168768092989922
0.16851799999999942,0.06362495794892312,0.16889076218008997,-0.04164084628224374
0.16871599999999942,0.0637013828009367,0.16901653461158278,-0.04161376900970935
0.16891399999999943,0.06379489429295063,0.16919083707034588,-0.041601048484444625
0.16911199999999943,0.06390293180942536,0.16940531224012376,-0.041599448621273044
0.16930999999999943,0.0640209948271513,0.16964752495288848,-0.04160553529858589
0.16950799999999944,0.06414251819252968,0.1699002420157194,-0.041615205630660054
0.16970599999999944,0.0642625393718481,0.17015042491257187,-0.041625346168875685
0.16990399999999944,0.0643725222349167,0.17037546753883362,-0.04163042306900022
0.17010199999999945,0.0644692738354206,0.17056580759584902,-0.04162725992500782
0.17029999999999945,0.06455304883420468,0.17071973033249377,-0.04161363266408441
0.17049799999999946,0.06462418787181377,0.17083794496953486,-0.04158956922590733
0.17069599999999946,0.06468244887888432,0.17092067174613476,-0.04155577398836613
0.17089399999999946,0.06472967579960823,0.17097501233220103,-0.04151566073298456
0.17109199999999947,0.06476569570600986,0.17100041814148426,-0.04146902672946455
0.17128999999999947,0.06479094162583351,0.17099549807608128,-0.04141361482441425
0.17148799999999947,0.06480702355504035,0.17096198737621304,-0.04134794026613235
0.17168599999999948,0.06481260880827903,0.1708938766270876,-0.04126865901052952
0.17188399999999948,0.06481213599443436,0.17079961493611334,-0.041175342947244634
0.17208199999999949,0.0648110918700695,0.17069334872066974,-0.04107116498053073
0.1722799999999995,0.06481153547763825,0.1705817586183548,-0.04095868766307831
0.1724779999999995,0.0648137791454792,0.1704660529643297,-0.04083849467337132
0.1726759999999995,0.06481853485107422,0.1703486232459545,-0.04071155354380607
0.1728739999999995,0.0648250464349985,0.17022609151899815,-0.04057599864900113
0.1730719999999995,0.06483508251607419,0.17010395042598248,-0.04043378539383412
0.1732699999999995,0.06485282771289348,0.1699955902993679,-0.04028993487358093
0.1734679999999995,0.0648847809433937,0.1699203912168741,-0.04015082933008671
0.17366599999999952,0.06493797503411769,0.16989989906549455,-0.04002394899725917
0.17386399999999952,0.06501515425741673,0.16994390852749347,-0.03991360001266002
0.17406199999999952,0.0651117765903473,0.1700412205606699,-0.0398176673799753
0.17425999999999953,0.06522156879305839,0.17017650440335275,-0.03973336681723595
0.17445799999999953,0.06533971570432187,0.17033871173858645,-0.0396592803299427
0.17465599999999953,0.0654620073735714,0.17051699817180635,-0.03959298342466355
0.17485399999999954,0.06558845460414886,0.1707122081518173,-0.03953529894351959
0.17505199999999954,0.06571711793541908,0.17092047281563283,-0.03948623694479465
0.17524999999999955,0.06584387563169003,0.17113264426589012,-0.039444893002510056
0.17544799999999955,0.06596288569271565,0.17133419811725617,-0.039408426731824875
0.17564599999999955,0.06607324615120888,0.1715232361853123,-0.03937674388289453
0.17584399999999956,0.0661738483607769,0.17169964559376238,-0.039351948872208595
0.17604199999999956,0.06626998357474803,0.17188012689352034,-0.039340159744024286
0.17623999999999956,0.06637203656136989,0.17209249295294282,-0.039348419830203055
0.17643799999999957,0.06648840025067329,0.1723573602735996,-0.03938055977225302
0.17663599999999957,0.06662458263337612,0.1726893054693937,-0.039440140202641485
0.17683399999999957,0.06678002640604973,0.17308736085891724,-0.03952730804681778
0.17703199999999958,0.06695592381060125,0.1735535251349211,-0.03964167751371858
0.17722999999999958,0.06715274430811405,0.1740849145501852,-0.03977942593395711
0.17742799999999959,0.06737221978604793,0.1746836956590414,-0.03993925608694554
0.1776259999999996,0.06761018827557565,0.17533703029155734,-0.04011665374040603
0.1778239999999996,0.06786637067794801,0.1760396090894938,-0.04030686773359775
0.1780219999999996,0.06813703872263431,0.1767767944186926,-0.040502716973423974
0.1782199999999996,0.06841134943068028,0.177518170773983,-0.04069547191262243
0.1784179999999996,0.06868119679391385,0.1782431400567293,-0.04088074646890162
0.1786159999999996,0.06893977008759976,0.1789347184449434,-0.041055178269743905
0.1788139999999996,0.0691833519935608,0.17958313055336475,-0.041216426566243164
0.17901199999999962,0.06940686106681823,0.18017339862883092,-0.04135967649519444
0.17920999999999962,0.06960562147200108,0.1806947434693575,-0.04148350052535532
0.17940799999999962,0.06977399520576,0.18113169252872466,-0.04158370211720466
0.17960599999999963,0.06991071827709675,0.1814780230075121,-0.0416565864533186
0.17980399999999963,0.0700130607932806,0.18172632746398448,-0.04170020587742329
0.18000199999999963,0.07008168682456017,0.1818767607957125,-0.041713387146592146
0.18019999999999964,0.07012555360794068,0.18194752857089044,-0.04169642135500909
0.18039799999999964,0.07015259407460689,0.18195239312946798,-0.04164720498025419
0.18059599999999965,0.07017185747623443,0.18190656177699566,-0.041562846824526795
0.18079399999999965,0.07019214734435082,0.18182568028569224,-0.04144138559699058
0.18099199999999965,0.07022273883223533,0.18173070974647998,-0.041285232082009335
0.18118999999999966,0.07027506463229657,0.18164950631558896,-0.041099377050995825
0.18138799999999966,0.07036110475659371,0.18161182343959809,-0.04088961392641066
0.18158599999999966,0.07048756316304208,0.18163662977516654,-0.04066150344908237
0.18178399999999967,0.07065926410257817,0.1817375498265028,-0.040419021621346474
0.18198199999999967,0.07087949953973292,0.18192766375839708,-0.04016866467893125
0.18217999999999968,0.07114559084177018,0.18220693871378896,-0.03991575703024862
0.18237799999999968,0.07145061619579793,0.18256457433104517,-0.0396633419394493
0.18257599999999968,0.07178919158875943,0.18299448661506174,-0.039416103437542885
0.1827739999999997,0.07215479843318462,0.1834870932251215,-0.039177496358752256
0.1829719999999997,0.0725396916270256,0.18402672976255416,-0.038947346508502956
0.1831699999999997,0.07293081521987914,0.18458209015429017,-0.038720459714531905
0.1833679999999997,0.07331229403614997,0.1851159743219614,-0.03849138624966145
0.1835659999999997,0.07367251761257648,0.18559982746839523,-0.03825479224324227
0.1837639999999997,0.0740021150559187,0.18601011358201502,-0.03800588347017764
0.1839619999999997,0.07428804457187652,0.18631232865154743,-0.037736239507794395
0.1841599999999997,0.07451945394277573,0.1864779993146658,-0.037439091429114335
0.18435799999999972,0.07469439171254635,0.18650244615972045,-0.037113662734627725
0.18455599999999972,0.07481096267700195,0.18637997500598433,-0.03675804965198043
0.18475399999999972,0.07487123854458332,0.18611526727676392,-0.03637279018759729
0.18495199999999973,0.07488160967826843,0.18572555683553219,-0.035962337478995327
0.18514999999999973,0.07485602915287018,0.18524731792509558,-0.03553525961935522
0.18534799999999974,0.07481121540069581,0.18472301915287975,-0.03510058835148812
0.18554599999999974,0.07476391732692718,0.18419662527740002,-0.034668790623545664
0.18574399999999974,0.07473253145813942,0.18371513284742833,-0.034250069931149485
0.18594199999999975,0.07473668240010738,0.1833284691721201,-0.03385510437190534
0.18613999999999975,0.07479735352098942,0.18308844305574895,-0.033493736013770106
0.18633799999999975,0.07492812395095824,0.1830280402302742,-0.03317179232835771
0.18653599999999976,0.07513955406844616,0.1831737843900919,-0.032894676253199584
0.18673399999999976,0.07543664425611496,0.18353843741118908,-0.03266514889895915
0.18693199999999977,0.07581775903701782,0.18411788329482076,-0.03248236522078514
0.18712999999999977,0.07627932414412499,0.18490259759128091,-0.03234394930303096
0.18732799999999977,0.07681477472186088,0.18587529599666594,-0.03224574655294418
0.18752599999999978,0.07741142764687539,0.1870025869458914,-0.03217973165214061
0.18772399999999978,0.07805188216269016,0.18824069954454897,-0.03213693521916866
0.18792199999999978,0.07872353948652744,0.18955614857375622,-0.03210906960070134
0.1881199999999998,0.07941176317632197,0.1909092408418655,-0.03208571448922158
0.1883179999999998,0.08010477520525455,0.1922656296938658,-0.03205607928335669
0.1885159999999998,0.08079067312180996,0.19359071046113968,-0.03200936421751975
0.1887139999999998,0.08146030455827713,0.19485613241791727,-0.031935523301363
0.1889119999999998,0.08211044892668724,0.19604742571711542,-0.03182652786374092
0.1891099999999998,0.08273407272994518,0.1971410096436739,-0.03167286418378354
0.1893079999999998,0.08332629896700382,0.1981198783963919,-0.03146728046238424
0.1895059999999998,0.08389173164963722,0.19899196714162826,-0.031208503842353824
0.18970399999999982,0.08443641059100629,0.19976906783878806,-0.030896246656775483
0.18990199999999982,0.08496503740549087,0.20046169899404048,-0.030531624183058742
0.19009999999999982,0.08548351511359216,0.20108772173523903,-0.030120691508054714
0.19029799999999983,0.08599728547036647,0.20166714809834957,-0.02967257715761662
0.19049599999999983,0.08651314504444599,0.20222388610243797,-0.029197596013546004
0.19069399999999984,0.08703565299510956,0.2027783466130495,-0.028707040622830388
0.19089199999999984,0.0875656585395336,0.20334361121058464,-0.02821229413151742
0.19108999999999984,0.08810658305883408,0.20394047006964683,-0.027727303951978685
0.19128799999999985,0.08866333112120628,0.20458904199302194,-0.027262379750609383
0.19148599999999985,0.08923879094421863,0.20529807575047015,-0.02682049386203289
0.19168399999999985,0.08983425408601761,0.20606508158147335,-0.026396573409438115
0.19188199999999986,0.09044819936156273,0.20688174411654472,-0.025985345393419262
0.19207999999999986,0.09107894092798233,0.20773692443966865,-0.025579042583703998
0.19227799999999987,0.09172903269529342,0.20862626411020754,-0.0251681987196207
0.19247599999999987,0.09240296334028245,0.20954994663596155,-0.024744019955396657
0.19267399999999987,0.09311266712844371,0.21052388235926628,-0.02429854810237886
0.19287199999999988,0.09387226954102516,0.2115699019283056,-0.02382536284625529
0.19306999999999988,0.09469874896109104,0.21271541200578212,-0.02331791408360004
0.19326799999999988,0.09560893915593624,0.21399788446724416,-0.022780006155371665
0.1934659999999999,0.09660927161574365,0.2154332882910967,-0.02221474505960941
0.1936639999999999,0.09771382577717304,0.217065164744854,-0.021637513190507898
0.1938619999999999,0.09893718853592873,0.21894146561622618,-0.02106708854436873
0.1940599999999999,0.1002940098196268,0.22111401125788688,-0.020525991618633277
0.1942579999999999,0.10179806686937809,0.22363477125763892,-0.020038637518882754
0.1944559999999999,0.1034610092639923,0.22655126348137855,-0.019629244953393937
0.1946539999999999,0.10528734184801578,0.22989627979695798,-0.019321596100926416
0.19485199999999991,0.10728423416614533,0.23370687641203403,-0.019138408079743374
0.19504999999999992,0.1094424484670162,0.23797100469470023,-0.019086107760667825
0.19524799999999992,0.11174547515809537,0.24264072909951212,-0.019149778783321372
0.19544599999999993,0.11421043418347836,0.24773688144981865,-0.01931601308286192
0.19564399999999993,0.11697681151330472,0.25343533642590044,-0.01948171339929103
0.19584199999999993,0.1201011137664318,0.2596923190355301,-0.019490091502666465
0.19603999999999994,0.12354131519794462,0.2661746668070555,-0.01909203641116622
0.19623799999999994,0.12726412937045098,0.2726023235917091,-0.018074064850807176
0.19643599999999994,,,
0.19663399999999995,,,
0.19683199999999995,,,
0.19702999999999996,,,
0.19722799999999996,,,
0.19742599999999996,,,
0.19762399999999997,,,
0.19782199999999997,,,
0.19801999999999997,,,
0.19821799999999998,,,
0.19841599999999998,,,
0.19861399999999999,,,
0.198812,,,
0.19901,,,
0.199208,,,
0.199406,,,
0.199604,,,
0.199802,,,


==> expres/rules_vs_f1.csv <==
n_rules,our-rule-list,rlnet,rrl,drs,greedy_rule_list,mdl-rule-list,optimal_rule_list,bayesian_rule_list
10,0.9886519828893517,0.9585859828403798,0.9362614473185193,0.7064622639931206,0.9369170139187686,0.9510214363332427,0.8498972496846295,0.6560040424678729
15,0.979739501510171,0.9468377085666664,0.9287261014177618,0.7022037216141146,0.9309393889803855,0.9587507794082292,0.8443684210666461,0.65054651639315
20,0.985594616405753,0.9516816442048242,0.9324860584264936,0.6944312283971661,0.9289573674679786,0.965240513508584,0.8427385439203133,0.6496169009028021
25,0.9814705836490056,0.9495224487445728,0.9334514386038684,0.6895610477737214,0.8671096355532013,0.9691193207986011,0.8421869162015966,0.6479239013371791
30,0.9865403395578867,0.950359417487691,0.9319591885158424,0.6870093402572222,0.8649921441920441,0.9704184241817829,0.8404022989193255,0.6468526457611168


==> expres/selector-temperature.csv <==
selector-temperature,top-contribution,upper-bound,lower-bound
0.05,0.9897974038124083,1.0428515079990028,0.9367432996258138
0.05044999999999424,0.9896324056386947,1.042835539355874,0.9364292719215154
0.05089999999999424,0.9895565563440323,1.042730646021664,0.9363824666664005
0.05134999999999424,0.9894886869192124,1.0424389832466843,0.9365383905917407
0.05179999999999424,0.9893780887126923,1.0421703997254372,0.9365857776999473
0.05224999999999424,0.9893012452125548,1.0417993897944688,0.9368031006306409
0.05269999999999424,0.9891313242912292,1.0418131152540444,0.9364495333284139
0.05314999999999424,0.9890115010738374,1.0417724412679674,0.9362505608797075
0.053599999999994236,0.9888416814804077,1.0419072699546814,0.9357760930061341
0.054049999999994235,0.9886906337738038,1.0420720764622093,0.9353091910853983
0.054499999999994234,0.9884478783607482,1.0424561295285821,0.9344396271929144
0.05494999999999423,0.9882257568836212,1.0429167994484305,0.933534714318812
0.05539999999999423,0.9879638731479645,1.0434402932226658,0.9324874530732632
0.05584999999999423,0.9876552313566208,1.0441707063093781,0.9311397564038635
0.05629999999999423,0.9874061024188997,1.0449319164827469,0.9298802883550527
0.05674999999999423,0.987142825126648,1.0456285464391113,0.9286571038141846
0.05719999999999423,0.9869906574487686,1.0460789584740995,0.9279023564234375
0.05764999999999423,0.9867291349172591,1.0467930156737566,0.9266652541607617
0.058099999999994226,0.9866480427980424,1.0471891002729536,0.9261069853231312
0.058549999999994225,0.9865639799833297,1.0475454514473677,0.9255825085192918
0.058999999999994224,0.9865327912569046,1.0478138137236237,0.9252517687901854
0.05944999999999422,0.9864914059638977,1.0480467873439192,0.9249360245838761
0.05989999999999422,0.9865757125616075,1.047984143383801,0.9251672817394139
0.06034999999999422,0.9867608898878097,1.0477322508394717,0.9257895289361476
0.06079999999999422,0.9870032525062561,1.047208589501679,0.9267979155108332
0.06124999999999422,0.987261763215065,1.0467760916799307,0.9277474347501993
0.06169999999999422,0.9874634134769439,1.0462767799943684,0.9286500469595194
0.06214999999999422,0.9877017974853516,1.045732737183571,0.9296708577871323
0.06259999999999422,0.9878405475616454,1.0452561981976032,0.9304248969256876
0.06304999999999422,0.988003580570221,1.0446919271349908,0.9313152340054512
0.06349999999999423,0.9881154495477678,1.044134406335652,0.9320964927598835
0.06394999999999423,0.9881485092639923,1.043673682026565,0.9326233365014196
0.06439999999999424,0.9879553437232971,1.0434929128363728,0.9324177746102214
0.06484999999999425,0.9876291245222092,1.0434377748146653,0.931820474229753
0.06529999999999425,0.9872475272417068,1.0435891326889395,0.9309059217944741
0.06574999999999426,0.9868569725751877,1.043706335350871,0.9300076097995043
0.06619999999999426,0.9864331263303757,1.044114462994039,0.9287517896667123
0.06664999999999427,0.9860858201980591,1.0443326846510173,0.927838955745101
0.06709999999999428,0.9856989222764969,1.0446046744287014,0.9267931701242924
0.06754999999999428,0.9851500886678697,1.0452187686786056,0.9250814086571337
0.06799999999999429,0.9846678996086121,1.0457434463500976,0.9235923528671265
0.0684499999999943,0.9843336415290832,1.0460581265762448,0.9226091564819217
0.0688999999999943,0.9842140227556229,1.046223996207118,0.9222040493041277
0.0693499999999943,0.9842712014913559,1.0462339977920057,0.9223084051907063
0.06979999999999431,0.9841801387071609,1.0464015255868435,0.9219587518274783
0.07024999999999432,0.9839758789539337,1.0467175529152155,0.9212342049926519
0.07069999999999432,0.9838193416595459,1.0468376534804702,0.9208010298386216
0.07114999999999433,0.9836215329170228,1.0470694391429425,0.9201736266911031
0.07159999999999433,0.9833665645122528,1.0474957132712006,0.919237415753305
0.07204999999999434,0.9832064855098723,1.0477530943229794,0.9186598766967653
0.07249999999999435,0.983055641055107,1.0479856235906482,0.918125658519566
0.07294999999999435,0.9828804934024811,1.0482707318291067,0.9174902549758553
0.07339999999999436,0.9826010870933531,1.0486369377002118,0.9165652364864945
0.07384999999999436,0.9821908384561538,1.0492655275389553,0.9151161493733525
0.07429999999999437,0.981991584300995,1.0496670925989748,0.9143160760030151
0.07474999999999438,0.9819428157806398,1.0499623597413303,0.9139232718199493
0.07519999999999438,0.9818404620885849,1.0502613658085465,0.9134195583686232
0.07564999999999439,0.9816270488500594,1.050666958838701,0.9125871388614176
0.0760999999999944,0.9815323913097382,1.050827520787716,0.9122372618317605
0.0765499999999944,0.9814420455694199,1.0510020516067744,0.9118820395320655
0.0769999999999944,0.9813387066125869,1.0513140097260474,0.9113634034991264
0.07744999999999441,0.9812435233592988,1.0516278094798328,0.9108592372387648
0.07789999999999442,0.9811388069391251,1.0518767157942057,0.9104008980840446
0.07834999999999442,0.9809911155700682,1.0519872068613767,0.9099950242787598
0.07879999999999443,0.980827683210373,1.0520008650422097,0.9096545013785362
0.07924999999999444,0.9803951907157897,1.0521306204050778,0.9086597610265016
0.07969999999999444,0.9800325745344163,1.0523218840360642,0.9077432650327684
0.08014999999999445,0.9797640144824982,1.0523577123880385,0.9071703165769577
0.08059999999999445,0.9794730830192566,1.0525566965341568,0.9063894695043564
0.08104999999999446,0.9792657655477524,1.0525912059098481,0.9059403251856565
0.08149999999999447,0.9788921517133714,1.0527044118195774,0.9050798916071655
0.08194999999999447,0.9784605860710144,1.052939570248127,0.9039816018939018
0.08239999999999448,0.9781420975923538,1.053125895857811,0.9031582993268966
0.08284999999999448,0.9780121034383775,1.0530647405236961,0.9029594663530589
0.08329999999999449,0.97781718313694,1.0532253020256757,0.9024090642482042
0.0837499999999945,0.9779993361234665,1.0531649357825517,0.9028337364643811
0.0841999999999945,0.9781933546066284,1.0530768283456564,0.9033098808676004
0.08464999999999451,0.978429913520813,1.0529689395427704,0.9038908874988556
0.08509999999999451,0.9787134426832198,1.0526360338926315,0.9047908514738082
0.08554999999999452,0.9789669001102448,1.0523575131967664,0.9055762870237232
0.08599999999999453,0.9794603127241134,1.0519443602114915,0.9069762652367352
0.08644999999999453,0.979863065481186,1.0515620922669768,0.9081640386953951
0.08689999999999454,0.9802419942617415,1.051195034496486,0.9092889540269969
0.08734999999999454,0.9804800790548324,1.0512054314836858,0.9097547266259789
0.08779999999999455,0.9806764197349548,1.0511586934700607,0.9101941459998488
0.08824999999999456,0.9806923878192902,1.0511901212856174,0.9101946543529631
0.08869999999999456,0.9806095373630523,1.0511710961535572,0.9100479785725474
0.08914999999999457,0.9805382937192917,1.0512830941006541,0.9097934933379292
0.08959999999999457,0.9804439437389375,1.0515635300800206,0.9093243573978544
0.09004999999999458,0.9803776216506959,1.0518437897041442,0.9089114535972477
0.09049999999999458,0.9802678722143174,1.052008656449616,0.9085270879790188
0.09094999999999459,0.9803145217895507,1.051978861503303,0.9086501820757984
0.0913999999999946,0.9803462767601013,1.051961007155478,0.9087315463647246
0.0918499999999946,0.9804132610559464,1.0517409443482757,0.9090855777636171
0.09229999999999461,0.9806170344352723,1.0514092994853854,0.9098247693851591
0.09274999999999461,0.9809159517288208,1.05104019459337,0.9107917088642716
0.09319999999999462,0.9812148076295854,1.050830659158528,0.9115989561006428
0.09364999999999463,0.9814815545082093,1.0504117315635086,0.91255137745291
0.09409999999999463,0.9816672831773758,1.0499802856519818,0.9133542807027698
0.09454999999999464,0.9817141735553742,1.0497196304798126,0.9137087166309357
0.09499999999999464,0.9818006944656371,1.0494498666375875,0.9141515222936868
0.09544999999999465,0.9818502432107927,1.0492522399872544,0.9144482464343311
0.09589999999999466,0.9817563182115554,1.0491712299361824,0.9143414064869284
0.09634999999999466,0.9817057555913925,1.0489812168851496,0.9144302942976356
0.09679999999999467,0.9815803420543672,1.0489578987285495,0.9142027853801847
0.09724999999999467,0.981338107585907,1.0490391759201885,0.9136370392516255
0.09769999999999468,0.9811695998907088,1.0489737183973193,0.9133654813840985
0.09814999999999469,0.9808962100744247,1.0492187512293458,0.9125736689195036
0.09859999999999469,0.9807405775785446,1.0493606342747808,0.9121205208823084
0.0990499999999947,0.9806030452251434,1.0494411377981305,0.9117649526521563
0.0994999999999947,0.9803416842222215,1.0496336019411685,0.9110497665032745
0.09994999999999471,0.9801011550426482,1.0498337507620452,0.9103685593232511
0.10039999999999472,0.9799422526359557,1.0499915701523421,0.9098929351195691
0.10084999999999472,0.9795520007610321,1.0504995048418642,0.9086044966802
0.10129999999999473,0.9790735530853272,1.0509971768036486,0.9071499293670059
0.10174999999999473,0.9786345738172532,1.0514291508868336,0.9058399967476726
0.10219999999999474,0.978184362053871,1.0518106891587375,0.9045580349490046
0.10264999999999475,0.977836590409279,1.0520389988645913,0.9036341819539667
0.10309999999999475,0.9774092495441437,1.0523442732170225,0.9024742258712649
0.10354999999999476,0.9770714175701141,1.0525973271206022,0.9015455080196261
0.10399999999999476,0.9766289466619492,1.0530821295082569,0.9001757638156415
0.10444999999999477,0.9761286967992783,1.0535479470714928,0.8987094465270639
0.10489999999999478,0.9756239336729051,1.054014282077551,0.8972335852682591
0.10534999999999478,0.9754222899675369,1.0542081643640995,0.8966364155709743
0.10579999999999479,0.9753235721588135,1.0542614448815584,0.8963856994360686
0.10624999999999479,0.9752773684263228,1.054363002926111,0.8961917339265346
0.1066999999999948,0.9752665543556212,1.0544951074570417,0.8960380012542007
0.1071499999999948,0.9753179407119751,1.0543678227066993,0.8962680587172508
0.10759999999999481,0.9753306472301484,1.054275598526001,0.8963856959342957
0.10804999999999482,0.9753560662269593,1.0540867254137993,0.8966254070401192
0.10849999999999482,0.9756368929147721,1.05355174459517,0.897722041234374
0.10894999999999483,0.9759708160161973,1.0530358862876894,0.8989057457447053
0.10939999999999483,0.9763705390691756,1.0524692149460315,0.9002718631923198
0.10984999999999484,0.9765951293706895,1.0520264073461294,0.9011638513952495
0.11029999999999485,0.9767448657751083,1.051751882135868,0.9017378494143486
0.11074999999999485,0.9766001027822494,1.0515286741405725,0.9016715314239263
0.11119999999999486,0.976318325996399,1.0514649450778961,0.9011717069149018
0.11164999999999486,0.9758831983804702,1.051857019662857,0.8999093770980835
0.11209999999999487,0.9754554319381713,1.05230092972517,0.8986099341511725
0.11254999999999488,0.974939712882042,1.0528980988264085,0.8969813269376755
0.11299999999999488,0.9743024402856827,1.0536443852633237,0.8949604953080416
0.11344999999999489,0.9735768896341324,1.0544538516551256,0.8926999276131391
0.1138999999999949,0.9728447955846787,1.0551930367946625,0.8904965543746949
0.1143499999999949,0.9721956145763396,1.0558705888688564,0.8885206402838229
0.1147999999999949,0.971715680360794,1.056288798302412,0.8871425624191761
0.11524999999999491,0.9715960586071015,1.056576928049326,0.886615189164877
0.11569999999999492,0.9715876984596253,1.05681903667748,0.8863563602417708
0.11614999999999492,0.9715530055761338,1.0568521682173013,0.8862538429349661
0.11659999999999493,0.9716871112585068,1.056635493040085,0.8867387294769288
0.11704999999999494,0.9718723517656326,1.0563076662272215,0.8874370373040437
0.11749999999999494,0.9720013880729674,1.0560186852514744,0.8879840908944606
0.11794999999999495,0.9721874392032624,1.055660147443414,0.888714730963111
0.11839999999999495,0.9722930783033371,1.0554976960271598,0.8890884605795145
0.11884999999999496,0.9722571915388108,1.055394706130028,0.8891196769475938
0.11929999999999497,0.9721708190441131,1.055381080172956,0.8889605579152702
0.11974999999999497,0.9719857549667358,1.0553114959597587,0.8886600139737129
0.12019999999999498,0.9717663443088531,1.0551011178269982,0.888431570790708
0.12064999999999498,0.9716801488399506,1.0548463907837868,0.8885139068961143
0.12109999999999499,0.971465620994568,1.0547831303253772,0.8881481116637588
0.121549999999995,0.9712398606538774,1.0548063558340073,0.8876733654737473
0.121999999999995,0.9710489439964295,1.0548012111708522,0.8872966768220067
0.12244999999999501,0.9707278943061828,1.0548973274230957,0.88655846118927
0.12289999999999501,0.9704875683784484,1.0548662988469004,0.8861088379099964
0.12334999999999502,0.9704703021049499,1.0547044016420841,0.8862362025678158
0.12379999999999503,0.9703105902671816,1.0547358471527697,0.8858853333815934
0.12424999999999503,0.9701566159725189,1.0550078629702329,0.8853053689748048
0.12469999999999504,0.9700057798624039,1.0553779936209322,0.8846335661038757
0.12514999999999504,0.9699000597000123,1.0558189946413041,0.8839811247587205
0.12559999999999505,0.9696672642230986,1.056424000672996,0.8829105277732012
0.12604999999999505,0.9694124674797058,1.0569550947844981,0.8818698401749133
0.12649999999999506,0.9691215550899506,1.057527320794761,0.88071578938514
0.12694999999999507,0.969037954211235,1.057893219962716,0.8801826884597539
0.12739999999999507,0.9689142781496047,1.0582370909675956,0.8795914653316139
0.12784999999999508,0.9685564368963242,1.0587191046774387,0.8783937691152096
0.12829999999999508,0.9681388854980468,1.0591610468924044,0.8771167241036891
0.1287499999999951,0.9675162225961685,1.059525124952197,0.87550732024014
0.1291999999999951,0.9669187146425247,1.059887823164463,0.8739496061205864
0.1296499999999951,0.9662155741453171,1.0601699920743703,0.8722611562162638
0.1300999999999951,0.9657484805583956,1.0600515419989827,0.8714454191178085
0.13054999999999511,0.9652714174985887,1.0600467065721753,0.8704961284250022
0.13099999999999512,0.9649273169040681,1.0599165346473456,0.8699380991607906
0.13144999999999513,0.9645370793342591,1.0598747207969428,0.8691994378715755
0.13189999999999513,0.9640316647291185,1.0600021890550853,0.8680611404031516
0.13234999999999514,0.9636402970552445,1.0600903005152942,0.8671902935951948
0.13279999999999514,0.9635140496492385,1.0600099942833183,0.8670181050151585
0.13324999999999515,0.9637215811014176,1.059669084623456,0.8677740775793792
0.13369999999999516,0.9639757835865022,1.0591494330763818,0.8688021340966225
0.13414999999999516,0.9641349977254867,1.0587353125959635,0.86953468285501
0.13459999999999517,0.9641326171159743,1.0585945253819227,0.8696707088500261
0.13504999999999517,0.9642028993368148,1.0583867474645376,0.8700190512090921
0.13549999999999518,0.9641769814491271,1.0581717453897,0.8701822175085544
0.13594999999999519,0.964111081957817,1.058129319921136,0.8700928439944982
0.1363999999999952,0.9641851615905761,1.057937010526657,0.8704333126544952
0.1368499999999952,0.9644103401899338,1.0575860922038556,0.8712345881760121
0.1372999999999952,0.9643996697664262,1.0574236238002779,0.8713757157325746
0.1377499999999952,0.9642789429426193,1.0574950345605612,0.8710628513246774
0.13819999999999522,0.964038069844246,1.0577852627635003,0.8702908769249917
0.13864999999999522,0.9640096133947372,1.0579494415968655,0.8700697851926088
0.13909999999999523,0.9640652042627333,1.0579755138605833,0.8701548946648835
0.13954999999999523,0.9639966559410095,1.0580028729140758,0.8699904389679431
0.13999999999999524,0.963950868844986,1.0581498857587577,0.8697518519312144
0.14044999999999525,0.9640164178609847,1.057999961078167,0.8700328746438025
0.14089999999999525,0.9641484624147415,1.057886224091053,0.87041070073843
0.14134999999999526,0.9641012960672379,1.057959328070283,0.8702432640641928
0.14179999999999526,0.9641909027099608,1.0579029588401316,0.8704788465797899
0.14224999999999527,0.9642228925228119,1.0578193310648203,0.8706264539808035
0.14269999999999528,0.9644119644165039,1.057709089592099,0.8711148392409086
0.14314999999999528,0.9644593793153764,1.057806704863906,0.8711120537668468
0.1435999999999953,0.9644276154041291,1.0580619149655104,0.8707933158427478
0.1440499999999953,0.964627452492714,1.0582097180187702,0.8710451869666577
0.1444999999999953,0.9648548543453217,1.0582605724781753,0.8714491362124682
0.1449499999999953,0.96490788936615,1.0586192477494478,0.8711965309828521
0.1453999999999953,0.9647593158483506,1.058947220593691,0.8705714111030103
0.14584999999999532,0.9646526747941971,1.0592025557160378,0.8701027938723565
0.14629999999999532,0.9645718747377396,1.0594194995611907,0.8697242499142886
0.14674999999999533,0.9644536000490188,1.0597261747717857,0.869181025326252
0.14719999999999533,0.9641336518526076,1.0599456667155025,0.8683216369897125
0.14764999999999534,0.9638066065311431,1.0599534265697002,0.8676597864925861
0.14809999999999535,0.9635572040081024,1.05981254927814,0.8673018587380648
0.14854999999999535,0.9631300902366637,1.05984669663012,0.8664134838432073
0.14899999999999536,0.962769124507904,1.0598083363473414,0.8657299126684666
0.14944999999999536,0.9624614208936692,1.0594868721812964,0.865435969606042
0.14989999999999537,0.9622721308469773,1.0591466293483973,0.8653976323455572
0.15034999999999538,0.962015283703804,1.058817121013999,0.865213446393609
0.15079999999999538,0.9615725719928742,1.0586771596968174,0.8644679842889309
0.1512499999999954,0.9611533814668656,1.058433882519603,0.8638728804141284
0.1516999999999954,0.9607119286060334,1.0583900994807482,0.8630337577313185
0.1521499999999954,0.9604334074258805,1.0584076565504075,0.8624591583013534
0.1525999999999954,0.9601512432098389,1.0584359324723482,0.8618665539473296
0.1530499999999954,0.9598925185203553,1.0583280482143165,0.8614569888263941
0.15349999999999542,0.959531261920929,1.0583213552832604,0.8607411685585976
0.15394999999999542,0.9592339164018631,1.058465123772621,0.860002709031105
0.15439999999999543,0.9591034263372421,1.0585368978232146,0.8596699548512697
0.15484999999999544,0.9590569812059403,1.058631258904934,0.8594827035069466
0.15529999999999544,0.9591349756717682,1.0585809477418662,0.8596890036016702
0.15574999999999545,0.9591824877262116,1.0585768516361713,0.8597881238162518
0.15619999999999545,0.9595602804422378,1.0583140040189027,0.860806556865573
0.15664999999999546,0.9598395442962646,1.0579935666173697,0.8616855219751596
0.15709999999999547,0.9600815218687057,1.057814384549856,0.8623486591875552
0.15754999999999547,0.9602100747823716,1.057758354768157,0.8626617947965861
0.15799999999999548,0.9602321082353592,1.0578150748461486,0.8626491416245698
0.15844999999999548,0.9602028822898866,1.0578023450821639,0.8626034194976092
0.1588999999999955,0.9598735147714615,1.0580381613969803,0.8617088681459427
0.1593499999999955,0.9595426249504089,1.0582581866532563,0.8608270632475614
0.1597999999999955,0.9592987120151519,1.0584974132478238,0.8601000107824802
0.1602499999999955,0.9590379202365875,1.0586622194945812,0.8594136209785939
0.1606999999999955,0.9584149563312531,1.0589600040018559,0.8578699086606503
0.16114999999999552,0.9578239530324936,1.0593280458450316,0.8563198602199554
0.16159999999999553,0.957222547531128,1.0596151658147575,0.8548299292474986
0.16204999999999553,0.956849513053894,1.0598039439320563,0.8538950821757316
0.16249999999999554,0.9564605557918548,1.0599316395819187,0.852989472001791
0.16294999999999554,0.9560850644111631,1.0600764488428829,0.8520936799794434
0.16339999999999555,0.9559723246097563,1.059977587983012,0.8519670612365006
0.16384999999999555,0.9559148681163789,1.059786398857832,0.8520433373749258
0.16429999999999556,0.9557375741004945,1.0595927423238756,0.8518824058771135
0.16474999999999557,0.9557421797513962,1.059449219480157,0.8520351400226355
0.16519999999999557,0.9560193580389023,1.0592706797271967,0.8527680363506078
0.16564999999999558,0.9562544578313827,1.0591032722592353,0.8534056434035301
0.16609999999999558,0.9564800137281418,1.0588542642444372,0.8541057632118464
0.1665499999999956,0.9566637974977494,1.0585778694599868,0.8547497255355121
0.1669999999999956,0.9570953381061553,1.0581725945323706,0.8560180816799402
0.1674499999999956,0.9574005830287934,1.0578960604220629,0.8569051056355238
0.1678999999999956,0.9575548326969148,1.057722750157118,0.8573869152367116
0.16834999999999561,0.9575689888000488,1.0577696006000041,0.8573683770000935
0.16879999999999562,0.9576140081882476,1.057753369435668,0.8574746469408273
0.16924999999999563,0.957504425048828,1.0577469770610333,0.8572618730366229
0.16969999999999563,0.9572424244880677,1.057731079608202,0.8567537693679333
0.17014999999999564,0.9568993735313415,1.0577190327644348,0.8560797142982483
0.17059999999999564,0.9566511088609696,1.0578429266810419,0.8554592910408975
0.17104999999999565,0.9561747694015503,1.058152035549283,0.8541975032538176
0.17149999999999566,0.9555885845422745,1.0585850266367196,0.8525921424478292
0.17194999999999566,0.9552374637126922,1.0587673948705196,0.8517075325548649
0.17239999999999567,0.9548378854990005,1.0590978623181582,0.850577908679843
0.17284999999999567,0.9543921625614166,1.0593671905249358,0.8494171345978975
0.17329999999999568,0.9540370142459869,1.059721428900957,0.8483525995910167
0.17374999999999569,0.9537209457159042,1.0600606778264046,0.8473812136054039
0.1741999999999957,0.9534481471776962,1.0604389544576407,0.8464573398977517
0.1746499999999957,0.9532562094926835,1.0608006736636164,0.8457117453217508
0.1750999999999957,0.9530701744556426,1.0610242643952368,0.8451160845160482
0.1755499999999957,0.9530156618356704,1.0611400452256203,0.8448912784457207
0.17599999999999572,0.9528894531726838,1.0612651050090791,0.8445138013362885
0.17644999999999572,0.9525550216436386,1.0617253904044628,0.8433846528828144
0.17689999999999573,0.9523438274860382,1.0619183246046304,0.842769330367446
0.17734999999999573,0.9522676962614061,1.0620267278701068,0.8425086646527054
0.17779999999999574,0.9520427513122559,1.0621058005094528,0.8419797021150589
0.17824999999999575,0.9519229835271835,1.0621662248671055,0.8416797421872616
0.17869999999999575,0.9516568338871002,1.0622602031379937,0.8410534646362066
0.17914999999999576,0.9511497676372528,1.062388053908944,0.8399114813655615
0.17959999999999576,0.9504208397865297,1.062667279019952,0.8381744005531074
0.18004999999999577,0.9498504048585892,1.0628821377456188,0.8368186719715596
0.18049999999999577,0.9494185912609099,1.0629596050828694,0.8358775774389504
0.18094999999999578,0.949227220416069,1.0627096581459046,0.8357447826862334
0.1813999999999958,0.9488850057125091,1.0626436043530703,0.835126407071948
0.1818499999999958,0.9484745317697525,1.0625229080766438,0.834426155462861
0.1822999999999958,0.948196188211441,1.06246869713068,0.833923679292202
0.1827499999999958,0.9476903200149536,1.0624228171259165,0.8329578229039907
0.1831999999999958,0.9474369829893112,1.0622974906861782,0.8325764752924443
0.18364999999999582,0.9476103490591049,1.062068780362606,0.8331519177556038
0.18409999999999582,0.9480223208665848,1.0617518676817417,0.8342927740514279
0.18454999999999583,0.9482966953516007,1.0614169008284806,0.8351764898747206
0.18499999999999583,0.9485648733377458,1.0611457313597203,0.8359840153157712
0.18544999999999584,0.9485707634687424,1.0610229216516018,0.836118605285883
0.18589999999999585,0.9486399370431899,1.060806150585413,0.8364737235009669
0.18634999999999585,0.9488393092155455,1.0606987837702033,0.8369798346608875
0.18679999999999586,0.9489092904329299,1.060534361898899,0.8372842189669608
0.18724999999999586,0.9490562415122985,1.060353458225727,0.83775902479887
0.18769999999999587,0.9490292775630952,1.0601950569450855,0.8378634981811047
0.18814999999999588,0.9488312345743181,1.060168963223696,0.8374935059249402
0.18859999999999588,0.9484436047077178,1.060075371712446,0.8368118377029895
0.1890499999999959,0.9479363250732421,1.0601121220737695,0.8357605280727147
0.1894999999999959,0.9473107653856279,1.0602431637048721,0.8343783670663835
0.1899499999999959,0.9467278242111206,1.0604199795424938,0.8330356688797473
0.1903999999999959,0.9462417376041412,1.0605738238245248,0.8319096513837576
0.1908499999999959,0.9456058740615845,1.0606989304721355,0.8305128176510334
0.19129999999999592,0.9449412435293197,1.0608025982230902,0.8290798888355493
0.19174999999999592,0.9443482518196106,1.0609825590997934,0.8277139445394277
0.19219999999999593,0.9438632464408874,1.0611752248555422,0.8265512680262327
0.19264999999999594,0.9433433645963667,1.061191027536988,0.8254957016557454
0.19309999999999594,0.943010521531105,1.0613019416481255,0.8247191014140843
0.19354999999999595,0.9427545267343522,1.061284891664982,0.8242241618037225
0.19399999999999595,0.9424353271722794,1.061078164279461,0.8237924900650979
0.19444999999999596,0.9423378276824952,1.0607487577944994,0.8239268975704909
0.19489999999999597,0.9420730006694795,1.0605301785469057,0.8236158227920534
0.19534999999999597,0.941893259882927,1.0602373524010182,0.8235491673648359
0.19579999999999598,0.9419313204288484,1.0599420259147885,0.8239206149429085
0.19624999999999598,0.9420667254924775,1.059495174214244,0.824638276770711
0.196699999999996,0.9421956038475037,1.0590216115862132,0.8253695961087942
0.197149999999996,0.9425017052888871,1.0586526124179363,0.8263507981598378
0.197599999999996,0.9426700282096864,1.0582258903235198,0.827114166095853
0.198049999999996,0.9429016160964965,1.0578973579406736,0.8279058742523192
0.198499999999996,0.9433797717094421,1.0577707520872355,0.8289887913316488
0.19894999999999602,0.9433944857120513,1.0577518731355666,0.829037098288536
0.19939999999999602,0.9437194973230362,1.0576257294416427,0.8298132652044296
0.19984999999999603,0.9439628261327743,1.0576026818901298,0.8303229703754186
0.20029999999999604,0.9439684152603149,1.0576750461757183,0.8302617843449116
0.20074999999999604,0.9438769054412843,1.057852134257555,0.8299016766250135
0.20119999999999605,0.9436065393686295,1.0580693693459033,0.8291437093913555
0.20164999999999605,0.9431417751312257,1.0583235350996256,0.8279600151628257
0.20209999999999606,0.9428162598609925,1.0586271852999927,0.8270053344219923
0.20254999999999607,0.9425708460807801,1.0588663694262506,0.8262753227353097
0.20299999999999607,0.942375082373619,1.0589170801639556,0.8258330845832824
0.20344999999999608,0.9426469445228577,1.058888688609004,0.8264052004367113
0.20389999999999608,0.9425972616672516,1.0589156212657689,0.8262789020687341
0.2043499999999961,0.9426342803239823,1.0588992851227523,0.8263692755252123
0.2047999999999961,0.9428406149148941,1.0588491551578045,0.8268320746719837
0.2052499999999961,0.9430578815937041,1.0587001687288282,0.8274155944585799
0.2056999999999961,0.9434999072551727,1.0584720605611802,0.8285277539491653
0.20614999999999611,0.9438956433534622,1.0582457165420056,0.8295455701649189
0.20659999999999612,0.9442955315113067,1.057970597818494,0.8306204652041197
0.20704999999999613,0.9447067934274674,1.0577372951060535,0.8316762917488815
0.20749999999999613,0.9447027760744096,1.0576839792728425,0.8317215728759766
0.20794999999999614,0.9446977031230925,1.0576546829938887,0.8317407232522963
0.20839999999999614,0.9448729437589647,1.057628241106868,0.8321176464110615
0.20884999999999615,0.9450033646821975,1.0576401939988136,0.8323665353655815
0.20929999999999616,0.945003217458725,1.0576090344041587,0.8323974005132914
0.20974999999999616,0.9448854821920396,1.0577337435632945,0.8320372208207847
0.21019999999999617,0.9446760052442549,1.0578458970785138,0.8315061134099958
0.21064999999999617,0.9446366214752195,1.0579096629470586,0.8313635800033806
0.21109999999999618,0.9443549454212189,1.0580456210672855,0.8306642697751522
0.21154999999999619,0.9437711650133134,1.0581785430759192,0.8293637869507076
0.2119999999999962,0.9433602696657181,1.0582798759639263,0.8284406633675099
0.2124499999999962,0.9426226300001146,1.0584650084376337,0.8267802515625955
0.2128999999999962,0.9417106223106384,1.0586592192202806,0.8247620254009962
0.2133499999999962,0.9407870662212373,1.0587849770486355,0.822789155393839
0.21379999999999622,0.9400534760951995,1.058843427747488,0.8212635244429111
0.21424999999999622,0.9392566686868667,1.0589109456539154,0.8196023917198181
0.21469999999999623,0.9385036218166352,1.0590762799233198,0.8179309637099504
0.21514999999999623,0.9376265573501588,1.0592442286759616,0.816008886024356
0.21559999999999624,0.9369076031446456,1.0594119614362716,0.8144032448530196
0.21604999999999625,0.9365056723356247,1.059549224972725,0.8134621196985244
0.21649999999999625,0.936268571615219,1.059510658159852,0.8130264850705862
0.21694999999999626,0.9362289261817931,1.0593729939311742,0.8130848584324121
0.21739999999999626,0.9362650990486145,1.0591624929010868,0.8133677051961422
0.21784999999999627,0.9364584267139435,1.0589659414440393,0.8139509119838476
0.21829999999999627,0.9364503955841066,1.0588340049982072,0.8140667861700059
0.21874999999999628,0.9366421419382096,1.0586027733236552,0.814681510552764
0.2191999999999963,0.9368749624490738,1.0583765933662652,0.8153733315318823
0.2196499999999963,0.9369949328899384,1.0581938175857069,0.8157960481941701
0.2200999999999963,0.9371770626306534,1.05799984626472,0.8163542789965867
0.2205499999999963,0.937284727692604,1.0577783981710671,0.8167910572141408
0.2209999999999963,0.9372726744413378,1.0577467467635873,0.8167986021190884
0.22144999999999632,0.9373750734329225,1.0577062592655422,0.8170438876003028
0.22189999999999632,0.93751420378685,1.0577112846821546,0.8173171228915453
0.22234999999999633,0.9374963617324829,1.0578394336253405,0.8171532898396253
0.22279999999999633,0.9375105643272399,1.0579813491553067,0.8170397794991731
0.22324999999999634,0.9376362878084181,1.0580867692083118,0.8171858064085243
0.22369999999999635,0.9375689888000489,1.0581289622187615,0.8170090153813363
0.22414999999999635,0.9377335369586944,1.0581533344835043,0.8173137394338846
0.22459999999999636,0.9377297747135163,1.0581707778573037,0.8172887715697289
0.22504999999999636,0.9376754748821259,1.0583194518834353,0.8170314978808165
0.22549999999999637,0.9376270657777785,1.0584198123961686,0.8168343191593884
0.22594999999999638,0.937341570854187,1.0585570829361677,0.8161260587722063
0.22639999999999638,0.9370635402202605,1.0587640765309332,0.8153630039095877
0.2268499999999964,0.9368001395463944,1.0587761096656323,0.8148241694271565
0.2272999999999964,0.9367192173004151,1.0587695958465337,0.8146688387542963
0.2277499999999964,0.936317640542984,1.058838960081339,0.8137963210046292
0.2281999999999964,0.9359847766160965,1.058894473016262,0.8130750802159309
0.2286499999999964,0.9355631357431411,1.0589361326396465,0.8121901388466357
0.22909999999999642,0.9351759558916092,1.0589225612580777,0.8114293505251408
0.22954999999999642,0.9347744011878968,1.0587049639970065,0.8108438383787872
0.22999999999999643,0.9344652515649795,1.0584184235334395,0.8105120795965194
0.23044999999999644,0.9343460375070572,1.0580935548990966,0.810598520115018
0.23089999999999644,0.9342658036947249,1.0575938091427086,0.8109377982467412
0.23134999999999645,0.9341092866659164,1.0571938882023095,0.8110246851295232
0.23179999999999645,0.9338517332077027,1.056839784011245,0.8108636824041605
0.23224999999999646,0.9337806445360185,1.0564548300951722,0.811106458976865
0.23269999999999647,0.9337179195880891,1.05622321523726,0.8112126239389182
0.23314999999999647,0.933510953783989,1.055975380167365,0.8110465274006128
0.23359999999999648,0.9334502083063126,1.0557525826245548,0.8111478339880706
0.23404999999999648,0.9333928900957107,1.0557273659855126,0.8110584142059087
0.2344999999999965,0.9331971007585527,1.0557409413903953,0.81065326012671
0.2349499999999965,0.9328558361530304,1.0558470315486193,0.8098646407574415
0.2353999999999965,0.9324564939737321,1.0561475638300182,0.808765424117446
0.2358499999999965,0.9322323435544968,1.0564768597483636,0.8079878273606301
0.2362999999999965,0.9318401801586151,1.0567315430939197,0.8069488172233105
0.23674999999999652,0.9315146535634995,1.057015744522214,0.8060135626047851
0.23719999999999652,0.9312582969665527,1.0571581576019526,0.8053584363311529
0.23764999999999653,0.9313885074853898,1.0572810423374177,0.8054959726333619
0.23809999999999654,0.9315801471471786,1.057381820306182,0.8057784739881754
0.23854999999999654,0.9317982047796249,1.0574135537445546,0.8061828558146954
0.23899999999999655,0.9321477007865905,1.0575685788691043,0.8067268227040767
0.23944999999999655,0.9325167149305343,1.0575842012465,0.8074492286145687
0.23989999999999656,0.9326828235387801,1.057438935264945,0.8079267118126152
0.24034999999999657,0.9327813774347306,1.0572365159541368,0.8083262389153242
0.24079999999999657,0.933065122961998,1.0571136911958456,0.8090165547281504
0.24124999999999658,0.9329933166503906,1.0569525060802698,0.8090341272205115
0.24169999999999658,0.9328898608684539,1.056881555840373,0.8088981658965348
0.2421499999999966,0.9324685806035994,1.0569168906658886,0.8080202705413102
0.2425999999999966,0.9317661833763122,1.056992595717311,0.8065397710353136
0.2430499999999966,0.9311220705509186,1.0569614715129136,0.8052826695889235
0.2434999999999966,0.9302223241329195,1.0568100669234992,0.8036345813423398
0.24394999999999661,0.9292873460054398,1.0567788254469634,0.8017958665639162
0.24439999999999662,0.9287465769052506,1.0567893593758346,0.8007037944346667
0.24484999999999663,0.9279982423782348,1.056838983669877,0.7991575010865926
0.24529999999999663,0.9270786839723586,1.0568473856896161,0.7973099822551011
0.24574999999999664,0.9265043693780898,1.0567802947759626,0.7962284439802169
0.24619999999999664,0.9260596472024918,1.056509522125125,0.7956097722798586
0.24664999999999665,0.9257291179895402,1.056133843585849,0.7953243923932314
0.24709999999999666,0.925476856827736,1.0557420253008605,0.7952116883546114
0.24754999999999666,0.9251642882823944,1.0554699368029832,0.7948586397618055
0.24799999999999667,0.9251001632213592,1.0552012814581393,0.7949990449845791
0.24844999999999667,0.9251551657915116,1.054933468028903,0.7953768635541201
0.24889999999999668,0.9250536584854127,1.054775226637721,0.7953320903331043
0.24934999999999669,0.9253044813871384,1.0545844282209873,0.7960245345532895
0.2497999999999967,0.9257569539546967,1.0543855080753566,0.7971283998340368
0.2502499999999967,0.9262375599145889,1.0543894244730472,0.7980856953561306
0.2506999999999967,0.9265254765748978,1.0545802995562554,0.7984706535935402
0.2511499999999967,0.9267220509052276,1.0547265224158764,0.7987175793945789
0.2515999999999967,0.9271354120969771,1.0548879136145115,0.7993829105794429
0.2520499999999967,0.9273436230421067,1.055086124688387,0.7996011213958264
0.2524999999999967,0.9275145119428634,1.0553118576109408,0.799717166274786
0.25294999999999673,0.9276648759841919,1.0555286061763764,0.7998011457920075
0.25339999999999674,0.9276218539476394,1.055697152763605,0.7995465551316738
0.25384999999999674,0.927261301279068,1.0558352454006672,0.7986873571574689
0.25429999999999675,0.9269550013542176,1.0560206039994955,0.7978893987089396
0.25474999999999676,0.9265429806709289,1.0561212134361266,0.7969647479057311
0.25519999999999676,0.9261928313970564,1.0561951734870672,0.7961904893070458
0.25564999999999677,0.9260447841882705,1.0563814348727465,0.7957081335037947
0.2560999999999968,0.9257862603664397,1.0565548127889632,0.7950177079439162
0.2565499999999968,0.9257219302654265,1.0566569646447896,0.7947868958860634
0.2569999999999968,0.9256131625175475,1.0566687794029712,0.7945575456321239
0.2574499999999968,0.9254737925529479,1.0565513455122708,0.794396239593625
0.2578999999999968,0.9256587445735931,1.0564135641604662,0.79490392498672
0.2583499999999968,0.9261948508024217,1.056367182135582,0.7960225194692613
0.2587999999999968,0.9264658659696579,1.0562337013334036,0.7966980306059122
0.2592499999999968,0.9265337151288986,1.0561011239886284,0.7969663062691688
0.2596999999999968,0.9264096069335939,1.0558531852066517,0.7969660286605359
0.26014999999999683,0.9261635875701906,1.0555750413984062,0.796752133741975
0.26059999999999683,0.9258761620521547,1.0553024316579105,0.796449892446399
0.26104999999999684,0.925764634013176,1.0550580055266618,0.7964712624996901
0.26149999999999685,0.9256908053159714,1.0548380311578511,0.7965435794740916
0.26194999999999685,0.925498948097229,1.054747204259038,0.79625069193542
0.26239999999999686,0.925037515759468,1.0546665772050619,0.7954084543138742
0.26284999999999686,0.9245106995105743,1.0545345566421747,0.7944868423789739
0.26329999999999687,0.9240729743242264,1.054455751478672,0.7936901971697807
0.2637499999999969,0.9238907694816589,1.0543209067732096,0.7934606321901083
0.2641999999999969,0.9240883034467696,1.0544106851518154,0.7937659217417239
0.2646499999999969,0.9241363203525543,1.054547780007124,0.7937248606979848
0.2650999999999969,0.9239710795879363,1.0546341427415609,0.7933080164343118
0.2655499999999969,0.9235353666543962,1.054723342061043,0.7923473912477494
0.2659999999999969,0.9230880010128022,1.055052032545209,0.7911239694803953
0.2664499999999969,0.922883158326149,1.0553473816812038,0.7904189349710942
0.2668999999999969,0.9228116941452027,1.0555511259287595,0.7900722623616457
0.2673499999999969,0.9222673428058623,1.0556718076020477,0.7888628780096768
0.26779999999999693,0.9218109172582626,1.0558296262472868,0.7877922082692383
0.26824999999999694,0.9213438755273821,1.0559599966555835,0.7867277543991806
0.26869999999999694,0.9205956900119782,1.055961624905467,0.7852297551184892
0.26914999999999695,0.9198373991250992,1.0558405642211437,0.7838342340290547
0.26959999999999695,0.9193571573495865,1.0558128541707992,0.7829014605283737
0.27004999999999696,0.9190524405241012,1.0556260853260755,0.7824787957221269
0.27049999999999697,0.9187682992219924,1.0550850743055342,0.7824515241384505
0.27094999999999697,0.9183363831043243,1.054590439274907,0.7820823269337416
0.271399999999997,0.9178160333633422,1.05411991789937,0.7815121488273142
0.271849999999997,0.9178500199317933,1.053793872073293,0.7819061677902938
0.272299999999997,0.9177193152904511,1.0533783642947674,0.7820602662861349
0.272749999999997,0.9174827688932418,1.0531069529801607,0.7818585848063229
0.273199999999997,0.9172463339567185,1.052809767127037,0.7816829007863999
0.273649999999997,0.9172418224811553,1.052618448063731,0.7818651968985795
0.274099999999997,0.9171628618240357,1.0524007825553419,0.7819249410927296
0.274549999999997,0.9169614654779433,1.052425867691636,0.7814970632642506
0.274999999999997,0.9167196339368819,1.0526561841368673,0.7807830837368964
0.27544999999999703,0.9165045028924942,1.0528706412762403,0.7801383645087481
0.27589999999999704,0.9162592190504075,1.0531372326612474,0.7793812054395677
0.27634999999999704,0.9156210124492645,1.0533651804178954,0.7778768444806337
0.27679999999999705,0.9152809190750123,1.0536691553890707,0.7768926827609539
0.27724999999999705,0.9150258898735046,1.0538152902573348,0.7762364894896746
0.27769999999999706,0.9149746364355089,1.053904294371605,0.7760449784994128
0.27814999999999707,0.9148746579885483,1.0539356168359517,0.7758136991411447
0.27859999999999707,0.9148055440187454,1.0539010626077652,0.7757100254297256
0.2790499999999971,0.9148472350835799,1.0537618657946586,0.7759326043725012
0.2794999999999971,0.9147671341896058,1.0535631662607194,0.7759711021184922
0.2799499999999971,0.9147138142585755,1.0532612557709218,0.7761663727462291
0.2803999999999971,0.9147847992181777,1.0528999222815036,0.7766696761548518
0.2808499999999971,0.9150827580690383,1.0524733008444307,0.7776922152936457
0.2812999999999971,0.9150136494636536,1.0519995038211345,0.7780277951061726
0.2817499999999971,0.9148671478033066,1.0515492610633372,0.7781850345432758
0.2821999999999971,0.91451904296875,1.0512223303318025,0.7778157556056976
0.2826499999999971,0.914012303352356,1.0508745473623275,0.7771500593423843
0.28309999999999713,0.9132788407802582,1.0504845502972604,0.776073131263256
0.28354999999999714,0.9122964030504228,1.0500144074857236,0.774578398615122
0.28399999999999714,0.9115165871381758,1.0494684813916682,0.7735646928846835
0.28444999999999715,0.9105386418104171,1.0489784517884253,0.7720988318324089
0.28489999999999716,0.9096011960506439,1.048626846075058,0.7705755460262299
0.28534999999999716,0.9085948437452316,1.0482992488145828,0.7688904386758804
0.28579999999999717,0.9077707612514496,1.047958884984255,0.7675826375186443
0.2862499999999972,0.9069445139169693,1.0476714181900024,0.7662176096439361
0.2866999999999972,0.9061140418052673,1.0472773118317127,0.764950771778822
0.2871499999999972,0.9055285841226578,1.0470146971940995,0.7640424710512161
0.2875999999999972,0.9054001176357269,1.0468565656244755,0.7639436696469784
0.2880499999999972,0.9054603326320647,1.0467641948163509,0.7641564704477786
0.2884999999999972,0.9054216873645784,1.0468610841035844,0.7639822906255723
0.2889499999999972,0.905674228668213,1.0470155656337738,0.7643328917026521
0.2893999999999972,0.9057530462741852,1.0470298747718334,0.764476217776537
0.2898499999999972,0.9058447146415711,1.0471603928506374,0.7645290364325047
0.2902999999999972,0.9059278219938278,1.0473022627830506,0.7645533812046051
0.29074999999999723,0.906078337430954,1.0474309195578098,0.7647257553040981
0.29119999999999724,0.9066246700286864,1.0476898470520972,0.7655594930052756
0.29164999999999724,0.9070506417751313,1.0478598454594612,0.7662414380908014
0.29209999999999725,0.9072997456789016,1.0480544318258762,0.766545059531927
0.29254999999999726,0.9075034528970718,1.048264639377594,0.7667422664165496
0.29299999999999726,0.9078001070022582,1.0483714446425436,0.7672287693619727
0.29344999999999727,0.9080030000209808,1.048419206291437,0.7675867937505245
0.2938999999999973,0.9084305614233017,1.0486166490614415,0.7682444737851619
0.2943499999999973,0.9088556104898453,1.0486759711802005,0.76903524979949
0.2947999999999973,0.9093466144800185,1.048819911777973,0.769873317182064
0.2952499999999973,0.9100545078516007,1.0489636736363173,0.7711453420668841
0.2956999999999973,0.9102934622764588,1.0490570002794266,0.771529924273491
0.2961499999999973,0.9103993618488311,1.0490860202163457,0.7717127034813165
0.2965999999999973,0.9103096985816954,1.0491243457794188,0.771495051383972
0.2970499999999973,0.910319584608078,1.0491971375793219,0.7714420316368342
0.2974999999999973,0.9102501302957535,1.0493376579880715,0.7711626026034355
0.29794999999999733,0.9101197111606597,1.0494543764740227,0.7707850458472967
0.29839999999999733,0.9098710030317306,1.0494315834343433,0.770310422629118
0.29884999999999734,0.9098010057210922,1.0494891496747731,0.7701128617674112
0.29929999999999735,0.9095415294170379,1.049365305006504,0.7697177538275719
0.29974999999999735,0.9089939039945601,1.0493489217013119,0.7686388862878083
0.30019999999999736,0.9087539374828338,1.0494121985137463,0.7680956764519214
0.30064999999999736,0.9088351446390153,1.049547712877393,0.7681225764006376
0.30109999999999737,0.9091637045145035,1.049633457660675,0.768693951368332
0.3015499999999974,0.9093920826911926,1.0496690870076417,0.7691150783747435
0.3019999999999974,0.9095834606885911,1.0495628628134728,0.7696040585637094
0.3024499999999974,0.909800524711609,1.0494777698069813,0.7701232796162367
0.3028999999999974,0.9099892747402191,1.0493878443539142,0.770590705126524
0.3033499999999974,0.9098966127634048,1.0492412865906955,0.7705519389361143
0.3037999999999974,0.9101012837886809,1.0493301051855086,0.7708724623918533
0.3042499999999974,0.9102279007434845,1.0492468082904816,0.7712089931964874
0.3046999999999974,0.9102220159769059,1.0489385069906711,0.7715055249631406
0.3051499999999974,0.9098951196670532,1.0486343513429164,0.77115588799119
0.30559999999999743,0.9094614279270171,1.0483240185678004,0.7705988372862338
0.30604999999999744,0.9090057218074798,1.0479850053787232,0.7700264382362365
0.30649999999999744,0.9085788935422897,1.047730159163475,0.7694276279211044
0.30694999999999745,0.9082012188434601,1.047573590874672,0.7688288468122482
0.30739999999999745,0.9078570222854616,1.0474575468897822,0.768256497681141
0.30784999999999746,0.9075693821907043,1.0473370742797852,0.7678016901016235
0.30829999999999746,0.9069761604070663,1.0470014947652817,0.7669508260488509
0.30874999999999747,0.9064932888746263,1.0466921313107016,0.766294446438551
0.3091999999999975,0.9058385401964187,1.04646052390337,0.7652165564894676
0.3096499999999975,0.9052118653059006,1.0461903138458728,0.7642334167659283
0.3100999999999975,0.9044470727443695,1.0458842784166336,0.7630098670721055
0.3105499999999975,0.9036969238519669,1.0455561351776124,0.7618377125263214
0.3109999999999975,0.9029245918989182,1.0451831443607806,0.7606660394370556
0.3114499999999975,0.9020480555295946,1.0447157576680184,0.7593803533911706
0.3118999999999975,0.9010562652349471,1.0442978012561797,0.7578147292137145
0.3123499999999975,0.9000253313779831,1.0439592935144901,0.7560913692414761
0.3127999999999975,0.8991813075542451,1.0438103814423085,0.7545522336661816
0.31324999999999753,0.89843499481678,1.0437562572956085,0.7531137323379515
0.31369999999999754,0.8977297002077101,1.0437535427510738,0.7517058576643465
0.31414999999999754,0.8971721512079238,1.0438001304864883,0.7505441719293593
0.31459999999999755,0.896747254729271,1.0439356285333634,0.7495588809251785
0.31504999999999755,0.8965653061866761,1.0442345140874387,0.7488960982859135
0.31549999999999756,0.8963659608364105,1.0445099234580995,0.7482219982147217
0.31594999999999757,0.8961123406887055,1.0448406687378884,0.7473840126395226
0.31639999999999757,0.8960112792253495,1.045109732747078,0.746912825703621
0.3168499999999976,0.8960250812768935,1.0452142672240734,0.7468358953297137
0.3172999999999976,0.8960144841670991,1.0451510420441628,0.7468779262900354
0.3177499999999976,0.895830500125885,1.0449384152889252,0.7467225849628449
0.3181999999999976,0.8959888249635697,1.0448144026100636,0.7471632473170757
0.3186499999999976,0.896111400127411,1.044613340497017,0.7476094597578049
0.3190999999999976,0.8961999368667601,1.044381267428398,0.7480186063051222
0.3195499999999976,0.8960029965639114,1.0440220479667186,0.7479839451611041
0.3199999999999976,0.8960303783416748,1.0437679174542427,0.7482928392291068
0.3204499999999976,0.8963093143701553,1.0434501431882381,0.7491684855520724
0.32089999999999763,0.8965569728612899,1.0432375407218932,0.7498764050006865
0.32134999999999764,0.8966595047712325,1.0431418135762214,0.7501771959662435
0.32179999999999764,0.8969149655103685,1.0431734865903857,0.7506564444303514
0.32224999999999765,0.8973711693286897,1.043363813608885,0.7513785250484943
0.32269999999999766,0.8974959796667099,1.043397849649191,0.7515941096842289
0.32314999999999766,0.8975171893835068,1.043483227044344,0.7515511517226696
0.32359999999999767,0.8975381731987,1.0435245713591577,0.7515517750382423
0.3240499999999977,0.8976406127214431,1.0436090908944606,0.7516721345484256
0.3244999999999977,0.8975010067224503,1.0436166574060917,0.7513853560388088
0.3249499999999977,0.8970586240291596,1.0435458166897298,0.7505714313685894
0.3253999999999977,0.8967923909425736,1.0433312188088895,0.7502535630762577
0.3258499999999977,0.8968210750818253,1.0431238074600697,0.7505183427035809
0.3262999999999977,0.8966041648387908,1.0429205663502215,0.75028776332736
0.3267499999999977,0.8963551253080368,1.0426975880563258,0.7500126625597477
0.3271999999999977,0.8962008130550385,1.0425103497505188,0.7498912763595582
0.3276499999999977,0.896234604716301,1.042425268739462,0.7500439406931401
0.3280999999999977,0.8962100195884706,1.0423069056868555,0.7501131334900857
0.32854999999999773,0.8963496315479278,1.042132104933262,0.7505671581625938
0.32899999999999774,0.8966038578748703,1.0421128159761428,0.7510948997735978
0.32944999999999774,0.8972051000595093,1.0422363981604577,0.7521738019585609
0.32989999999999775,0.8973847216367723,1.04240854293108,0.7523609003424646
0.33034999999999776,0.8975086569786072,1.0426004242897033,0.752416889667511
0.33079999999999776,0.8976978576183321,1.0426756341755392,0.752720081061125
0.33124999999999777,0.8976580989360808,1.042680718153715,0.7526354797184467
0.3316999999999978,0.8975788611173628,1.042868920713663,0.7522888015210627
0.3321499999999978,0.8974926859140396,1.04290398016572,0.7520813916623592
0.3325999999999978,0.8975393885374068,1.0429758615791795,0.752102915495634
0.3330499999999978,0.8972345781326295,1.0430553427338602,0.7514138135313989
0.3334999999999978,0.8969917172193526,1.04287671610713,0.7511067183315752
0.3339499999999978,0.8965114504098892,1.0427026560902595,0.7503202447295189
0.3343999999999978,0.8963448971509933,1.0424799464643002,0.7502098478376865
0.3348499999999978,0.8961404526233674,1.0422116753458979,0.750069229900837
0.3352999999999978,0.8959554916620254,1.0420331828296183,0.7498778004944324
0.33574999999999783,0.8958738660812378,1.0417935393750668,0.7499541927874087
0.33619999999999783,0.8958849638700486,1.04128939434886,0.7504805333912373
0.33664999999999784,0.8956697142124176,1.0407752802968024,0.7505641481280327
0.33709999999999785,0.8953049141168595,1.0402876447141172,0.7503221835196019
0.33754999999999785,0.8952247923612594,1.0398353731632233,0.7506142115592955
0.33799999999999786,0.8951496529579164,1.0395863853394987,0.7507129205763341
0.33844999999999786,0.8953005826473236,1.0393623618781567,0.7512388034164905
0.33889999999999787,0.8953196889162063,1.0392317801713942,0.7514075976610183
0.3393499999999979,0.8951676934957504,1.0391745764017104,0.7511608105897903
0.3397999999999979,0.8949767792224884,1.038966145515442,0.7509874129295349
0.3402499999999979,0.8948753297328949,1.0389017377793788,0.7508489216864109
0.3406999999999979,0.8949176436662676,1.039004423171282,0.7508308641612531
0.3411499999999979,0.8951771241426467,1.0392137436568736,0.7511405046284199
0.3415999999999979,0.8956617045402527,1.0394483761489393,0.7518750329315662
0.3420499999999979,0.8960548108816146,1.0397289483249188,0.7523806734383106
0.3424999999999979,0.8961553710699082,1.039927456378937,0.7523832857608795
0.3429499999999979,0.8958493030071258,1.039867481291294,0.7518311247229577
0.34339999999999793,0.8953916627168654,1.0397321908175945,0.7510511346161365
0.34384999999999794,0.8950166183710098,1.0394706983864306,0.7505625383555888
0.34429999999999794,0.8946241557598114,1.0394210891425608,0.7498272223770618
0.34474999999999795,0.8943208527565003,1.0393995831906797,0.749242122322321
0.34519999999999795,0.8937089216709136,1.0393090926110744,0.7481087507307529
0.34564999999999796,0.8927898061275483,1.0391107849776746,0.746468827277422
0.34609999999999796,0.8916311997175216,1.0388926587998866,0.7443697406351566
0.34654999999999797,0.8904198634624482,1.0385265795886518,0.7423131473362446
0.346999999999998,0.8890780645608901,1.0380846007168292,0.740071528404951
0.347449999999998,0.8881183868646622,1.0379738722741605,0.7382629014551639
0.347899999999998,0.8875014972686769,1.0378514932096006,0.7371515013277532
0.348349999999998,0.8867664653062821,1.0376810486614705,0.7358518819510937
0.348799999999998,0.8860448205471039,1.0374012112617492,0.7346884298324585
0.349249999999998,0.8850609475374223,1.0369438928365708,0.7331780022382737
0.349699999999998,0.8841563767194748,1.0364478607475758,0.7318648926913738
0.350149999999998,0.8835516256093978,1.0359681633114814,0.7311350879073142
0.350599999999998,0.8830106103420258,1.0354311218857766,0.730590098798275
0.35104999999999803,0.8826235473155976,1.0350159457325936,0.7302311488986015
0.35149999999999804,0.8828961735963821,1.0348203170299528,0.7309720301628112
0.35194999999999804,0.8829849070310593,1.0344409939646722,0.7315288200974465
0.35239999999999805,0.882847153544426,1.034152439981699,0.731541867107153
0.35284999999999805,0.8829356390237809,1.0340787260234356,0.7317925520241262
0.35329999999999806,0.8829263323545457,1.0339355273544788,0.7319171373546124
0.35374999999999807,0.882980107665062,1.0339522248506545,0.7320079904794693
0.35419999999999807,0.8830319088697433,1.0340176962316034,0.732046121507883
0.3546499999999981,0.8829737305641174,1.0341765086352825,0.7317709524929523
0.3550999999999981,0.8830033874511718,1.0343628419935702,0.7316439329087734
0.3555499999999981,0.8828375363349915,1.0344660769402982,0.7312089957296849
0.3559999999999981,0.8823623090982438,1.0343681539595129,0.7303564642369748
0.3564499999999981,0.8818019145727158,1.0343073423206808,0.7292964868247509
0.3568999999999981,0.8815613645315169,1.034340926259756,0.7287818028032779
0.3573499999999981,0.8812603735923767,1.0342760096490384,0.7282447375357152
0.3577999999999981,0.8812218791246413,1.0343708795309066,0.7280728787183761
0.3582499999999981,0.8812665665149689,1.0343718706071376,0.7281612624228001
0.35869999999999813,0.8815432828664779,1.0344739899039268,0.7286125758290289
0.35914999999999814,0.8821472024917603,1.0346475790441036,0.7296468259394169
0.35959999999999814,0.8826530879735947,1.034777669608593,0.7305285063385963
0.36004999999999815,0.8833683663606644,1.0350765141844749,0.7316602185368538
0.36049999999999816,0.8838682663440703,1.0354519498348236,0.7322845828533171
0.36094999999999816,0.8845757138729095,1.035765741765499,0.7333856859803198
0.36139999999999817,0.8850537776947022,1.03583365380764,0.7342739015817643
0.3618499999999982,0.8855811589956284,1.0358853697776795,0.7352769482135773
0.3622999999999982,0.8861059403419494,1.0358422021567821,0.7363696785271168
0.3627499999999982,0.8867044395208359,1.0358240468800068,0.7375848321616649
0.3631999999999982,0.8867881464958192,1.035479591190815,0.7380967018008233
0.3636499999999982,0.8862801158428193,1.0349359737336636,0.737624257951975
0.3640999999999982,0.8859159547090532,1.034584536701441,0.7372473727166654
0.3645499999999982,0.8855439817905426,1.03418153449893,0.7369064290821552
0.3649999999999982,0.8853537791967392,1.0337808851897716,0.7369266732037068
0.3654499999999982,0.8849869048595428,1.033455671966076,0.7365181377530097
0.3658999999999982,0.8845072710514069,1.033251253515482,0.7357632885873318
0.36634999999999823,0.8838263309001922,1.033040660917759,0.7346120008826256
0.36679999999999824,0.8829120433330535,1.0328144554793834,0.7330096311867236
0.36724999999999824,0.8818316102027893,1.0325809483230115,0.7310822720825672
0.36769999999999825,0.8813217735290527,1.0326986512541771,0.7299448958039283
0.36814999999999826,0.8811078929901124,1.032842191308737,0.7293735946714879
0.36859999999999826,0.8809262752532959,1.0328580410778523,0.7289945094287396
0.36904999999999827,0.8804757511615753,1.0327371443808078,0.7282143579423427
0.3694999999999983,0.8801925957202912,1.0327250768244267,0.7276601146161557
0.3699499999999983,0.8801275044679642,1.0326871560513973,0.7275678528845311
0.3703999999999983,0.88014961540699,1.0325908267498016,0.7277084040641784
0.3708499999999983,0.8803635197877885,1.032547677755356,0.728179361820221
0.3712999999999983,0.8807276159524917,1.032572128623724,0.7288831032812595
0.3717499999999983,0.8812538772821427,1.0325842778384686,0.7299234767258167
0.3721999999999983,0.8815146535634995,1.0325109338760377,0.7305183732509613
0.3726499999999983,0.8817683261632918,1.032462722659111,0.7310739296674726
0.3730999999999983,0.8816647201776504,1.0323944173753261,0.7309350229799747
0.37354999999999833,0.8816262221336364,1.0323463101685046,0.7309061340987681
0.37399999999999833,0.8813649320602417,1.0320690150558949,0.7306608490645885
0.37444999999999834,0.8809602063894271,1.031873169094324,0.7300472436845302
0.37489999999999835,0.8805634373426438,1.0318138100206853,0.7293130646646023
0.37534999999999835,0.8799377292394638,1.0316783460974692,0.7281971123814582
0.37579999999999836,0.8793999689817428,1.0315610820055008,0.7272388559579848
0.37624999999999836,0.8786714142560959,1.0314009010791778,0.7259419274330139
0.37669999999999837,0.8779066807031631,1.0311445201933385,0.7246688412129879
0.3771499999999984,0.8770464289188384,1.0309716944396494,0.7231211633980273
0.3775999999999984,0.8765412956476212,1.0307824189960957,0.7223001722991467
0.3780499999999984,0.8762162256240845,1.0307356092333795,0.7216968420147896
0.3784999999999984,0.8760457319021224,1.0308712977170944,0.7212201660871504
0.3789499999999984,0.8758576512336731,1.0309695959091187,0.7207457065582276
0.3793999999999984,0.8757866293191909,1.0310487051308155,0.7205245535075664
0.3798499999999984,0.8758927804231643,1.0310544946789741,0.7207310661673545
0.3802999999999984,0.875576455593109,1.0309798943996429,0.7201730167865752
0.3807499999999984,0.8755307894945143,1.0311433497071265,0.7199182292819022
0.38119999999999843,0.8754784733057022,1.0313070300221443,0.71964991658926
0.38164999999999843,0.8757511913776398,1.0314518362283707,0.7200505465269089
0.38209999999999844,0.8758106780052184,1.0315084189176558,0.720112937092781
0.38254999999999845,0.8758141946792604,1.0313870733976365,0.7202413159608843
0.38299999999999845,0.8754910641908646,1.0311676296591759,0.7198144987225533
0.38344999999999846,0.8752310806512833,1.0308152504265309,0.7196469108760357
0.38389999999999846,0.8747736793756484,1.0302761435508727,0.7192712152004241
0.38434999999999847,0.8742586719989778,1.0298588143289091,0.7186585296690465
0.3847999999999985,0.874084444642067,1.0294342507421972,0.718734638541937
0.3852499999999985,0.8735366493463517,1.0286150479316711,0.7184582507610322
0.3856999999999985,0.8730425572395324,1.0277974455058574,0.7182876689732074
0.3861499999999985,0.8722864389419556,1.0269561518728734,0.7176167260110378
0.3865999999999985,0.8717653346061706,1.026390873491764,0.7171397957205772
0.3870499999999985,0.8712595474720001,1.0259813025593758,0.7165377923846245
0.3874999999999985,0.8710063594579698,1.0254138045012953,0.7165989144146443
0.3879499999999985,0.8707886230945586,1.0250495332479477,0.7165277129411696
0.3883999999999985,0.8706390899419784,1.0247848837077616,0.7164932961761951
0.38884999999999853,0.8705368053913117,1.024509772658348,0.7165638381242753
0.38929999999999854,0.8705120903253555,1.0242733961343764,0.7167507845163344
0.38974999999999854,0.8708826798200608,1.0243723233044149,0.7173930363357068
0.39019999999999855,0.8713960808515548,1.0246074695885181,0.7181846921145916
0.39064999999999855,0.8719038778543473,1.024757754802704,0.7190500009059907
0.39109999999999856,0.8722086411714554,1.024773885011673,0.7196433973312377
0.39154999999999857,0.8723414492607118,1.0246166768670082,0.7200662216544153
0.39199999999999857,0.8723575496673585,1.024668038636446,0.7200470606982708
0.3924499999999986,0.8722957420349122,1.0245812158286574,0.7200102682411672
0.3928999999999986,0.8722718042135238,1.0245384418964385,0.7200051665306091
0.3933499999999986,0.8722219890356063,1.0244830445945263,0.7199609334766864
0.3937999999999986,0.872020269036293,1.0244512809813022,0.7195892570912839
0.3942499999999986,0.8716810548305511,1.0243834893405437,0.7189786203205586
0.3946999999999986,0.871201611161232,1.0241784544289112,0.7182247678935527
0.3951499999999986,0.8706970107555388,1.0240276972949505,0.7173663242161272
0.3955999999999986,0.8703613907098771,1.0239671343564987,0.7167556470632553
0.3960499999999986,0.8703290563821792,1.0241157114505768,0.7165424013137817
0.39649999999999863,0.8705690109729767,1.0243711505830289,0.7167668713629245
0.39694999999999864,0.8708173680305482,1.024771478176117,0.7168632578849794
0.39739999999999864,0.8710413724184036,1.0251324041187764,0.7169503407180309
0.39784999999999865,0.8713593971729278,1.0255774584412574,0.7171413359045982
0.39829999999999866,0.8716744238138199,1.0260459034144878,0.717302944213152
0.39874999999999866,0.8716772818565369,1.0262740263342858,0.7170805373787881
0.39919999999999867,0.871819531917572,1.026657729744911,0.7169813340902329
0.3996499999999987,0.8721587425470352,1.0271198816597462,0.7171976034343243
0.4000999999999987,0.8723572736978531,1.0272705669701099,0.7174439804255962
0.4005499999999987,0.8722878712415694,1.0273177039623258,0.7172580385208128
0.4009999999999987,0.8720092153549194,1.0271724711358547,0.7168459595739841
0.4014499999999987,0.8716247111558915,1.0268317006528378,0.7164177216589451
0.4018999999999987,0.8710088157653809,1.0264694687724114,0.7155481627583504
0.4023499999999987,0.870169781446457,1.0259474639594555,0.7143920989334585
0.4027999999999987,0.8692303013801574,1.0252693258225918,0.7131912769377231
0.4032499999999987,0.8685308533906937,1.0247962601482867,0.7122654466331005
0.4036999999999987,0.8676608544588088,1.0242353685200214,0.7110863403975962
0.40414999999999873,0.8664013248682021,1.0234590251743791,0.7093436245620249
0.40459999999999874,0.8651471376419068,1.0229045102000236,0.7073897650837899
0.40504999999999874,0.8638352030515671,1.0222576881945133,0.7054127179086209
0.40549999999999875,0.8626375561952591,1.0216317877173424,0.7036433246731757
0.40594999999999876,0.8615056329965591,1.0210204465687276,0.7019908194243908
0.40639999999999876,0.8607725757360459,1.020534356981516,0.7010107944905759
0.40684999999999877,0.8602398365736008,1.02021516174078,0.7002645114064217
0.4072999999999988,0.8598340034484864,1.0200665161013605,0.6996014907956124
0.4077499999999988,0.8595945650339127,1.019768337905407,0.6994207921624185
0.4081999999999988,0.8593058705329895,1.0193753369152545,0.6992364041507244
0.4086499999999988,0.8595496147871018,1.0192359864711762,0.6998632431030274
0.4090999999999988,0.8597615587711335,1.0192137350142003,0.7003093825280666
0.4095499999999988,0.860159057378769,1.019273040443659,0.7010450743138791
0.4099999999999988,0.8604107117652893,1.0194348721206188,0.7013865514099598
0.4104499999999988,0.8606595289707183,1.019588166773319,0.7017308911681175
0.4108999999999988,0.8608110624551774,1.0195786687731743,0.7020434561371804
0.4113499999999988,0.860915403366089,1.019396057575941,0.7024347491562367
0.41179999999999883,0.8612739211320877,1.0191635511815547,0.7033842910826206
0.41224999999999884,0.8613880318403243,1.0190904802083969,0.7036855834722517
0.41269999999999885,0.8617477601766586,1.0192016732692717,0.7042938470840454
0.41314999999999885,0.8616861242055893,1.019124800413847,0.7042474479973316
0.41359999999999886,0.8616446787118912,1.0187829370796682,0.7045064203441143
0.41404999999999886,0.861675443649292,1.0185039718449116,0.7048469154536725
0.41449999999999887,0.8615960121154785,1.0181631138920784,0.7050289103388787
0.4149499999999989,0.8616497248411179,1.0178851710259915,0.7054142786562443
0.4153999999999989,0.8616811609268188,1.0177753490209578,0.7055869728326797
0.4158499999999989,0.8618760132789612,1.0178811877965928,0.7058708387613297
0.4162999999999989,0.8615407824516297,1.0177850465476512,0.705296518355608
0.4167499999999989,0.8612436383962632,1.0175674292445183,0.7049198475480081
0.4171999999999989,0.8606789469718933,1.017178597599268,0.7041792963445186
0.4176499999999989,0.8602565389871597,1.0168706238269807,0.7036424541473388
0.4180999999999989,0.8597957098484039,1.0166764949262141,0.7029149247705937
0.4185499999999989,0.8591607183218002,1.01644396468997,0.7018774719536304
0.41899999999999893,0.8587186181545258,1.01608305439353,0.7013541819155216
0.41944999999999893,0.8580982893705368,1.0158058679103852,0.7003907108306884
0.41989999999999894,0.8572419929504396,1.0153384470939637,0.6991455388069154
0.42034999999999895,0.8559315651655197,1.0146080259978771,0.6972551043331623
0.42079999999999895,0.8548467803001405,1.0141593869030476,0.6955341736972334
0.42124999999999896,0.853928451538086,1.0138060100376607,0.6940508930385114
0.42169999999999896,0.8531590610742569,1.0135153701901436,0.6928027519583702
0.42214999999999897,0.8524996322393417,1.0133553020656108,0.6916439624130726
0.422599999999999,0.851996294260025,1.013178607672453,0.690813980847597
0.423049999999999,0.8514481168985368,1.0128904835879804,0.6900057502090933
0.423499999999999,0.8511722344160081,1.012860071361065,0.6894843974709512
0.423949999999999,0.8509429335594177,1.0127244679629803,0.6891613991558552
0.424399999999999,0.850994569659233,1.0126789070665836,0.6893102322518825
0.424849999999999,0.8514423954486847,1.0129146686196326,0.6899701222777367
0.425299999999999,0.8520865494012833,1.0131138458848,0.6910592529177666
0.425749999999999,0.852610878944397,1.0133085115253926,0.6919132463634015
0.426199999999999,0.8530342566967011,1.0136097258329393,0.692458787560463
0.42664999999999903,0.8531525874137879,1.0136690424382686,0.6926361323893071
0.42709999999999904,0.8531637501716614,1.0137517975270747,0.6925757028162479
0.42754999999999904,0.8534643286466599,1.01407212972641,0.6928565275669099
0.42799999999999905,0.8532581532001495,1.0141830925643445,0.6923332138359546
0.42844999999999905,0.8531873536109924,1.0144267465174197,0.691947960704565
0.42889999999999906,0.8531452775001526,1.014748479872942,0.6915420751273632
0.42934999999999907,0.8529541647434234,1.0148373578488827,0.6910709716379642
0.42979999999999907,0.8524721831083297,1.0147699719667433,0.6901743942499161
0.4302499999999991,0.852218355536461,1.0148461763560772,0.6895905347168447
0.4306999999999991,0.8520128226280212,1.014728258997202,0.6892973862588405
0.4311499999999991,0.852074842453003,1.0147311450541021,0.689418539851904
0.4315999999999991,0.8521763664484023,1.0148459634184837,0.689506769478321
0.4320499999999991,0.8522173833847045,1.0148129461705684,0.6896218205988407
0.4324999999999991,0.8524873739480971,1.0148703570663928,0.6901043908298015
0.4329499999999991,0.8526233220100403,1.0148005077242852,0.6904461362957954
0.4333999999999991,0.8524327045679092,1.0145067812502384,0.69035862788558
0.4338499999999991,0.8522760397195815,1.0142719504237174,0.6902801290154457
0.43429999999999913,0.8521935456991196,1.0141701310873033,0.690216960310936
0.43474999999999914,0.8515785545110702,1.013730830401182,0.6894262786209583
0.43519999999999914,0.8509334588050843,1.013378832489252,0.6884880851209165
0.43564999999999915,0.8502552074193955,1.0130573073029518,0.6874531075358392
0.43609999999999915,0.8492812603712082,1.012432728856802,0.6861297918856144
0.43654999999999916,0.8479203063249589,1.0117133209109306,0.684127291738987
0.43699999999999917,0.8465027856826783,1.0109951816499234,0.6820103897154333
0.4374499999999992,0.8451586508750916,1.0103017611801623,0.6800155405700207
0.4378999999999992,0.8441738092899322,1.0099011351168155,0.6784464834630489
0.4383499999999992,0.8431043034791947,1.0095000599324704,0.6767085470259191
0.4387999999999992,0.8421230882406234,1.0090747007727623,0.6751714757084846
0.4392499999999992,0.8418110698461533,1.00894023001194,0.6746819096803666
0.4396999999999992,0.8415388029813766,1.0088081607222557,0.6742694452404976
0.4401499999999992,0.8412421536445619,1.0085794700682165,0.6739048372209073
0.4405999999999992,0.8413939380645752,1.008620837032795,0.6741670390963554
0.4410499999999992,0.8420764613151551,1.0088592752814294,0.6752936473488809
0.4414999999999992,0.8426579892635345,1.009050358235836,0.676265620291233
0.44194999999999923,0.843138313293457,1.0092160201072693,0.6770606064796447
0.44239999999999924,0.8433102989196778,1.0090184235572814,0.677602174282074
0.44284999999999924,0.8435225927829743,1.0088276681303978,0.6782175174355507
0.44329999999999925,0.843743108510971,1.0086370438337326,0.6788491731882095
0.44374999999999926,0.8434139120578765,1.008267632126808,0.678560191988945
0.44419999999999926,0.8430800598859788,1.0078420165181161,0.6783181032538415
0.44464999999999927,0.8427795517444612,1.0075694262981416,0.6779896771907807
0.4450999999999993,0.8420938974618911,1.0070443448424338,0.6771434500813484
0.4455499999999993,0.8410520190000534,1.0063201867043972,0.6757838512957096
0.4459999999999993,0.8401048094034195,1.0056100112199784,0.6745996075868607
0.4464499999999993,0.83938745200634,1.0050009509921074,0.6737739530205726
0.4468999999999993,0.8387699407339095,1.0046385487914085,0.6729013326764106
0.4473499999999993,0.8383258676528931,1.0043766678869726,0.6722750674188137
0.4477999999999993,0.8379284256696702,1.0041095893085004,0.67174726203084
0.4482499999999993,0.8375377488136291,1.0038081061840056,0.6712673914432525
0.4486999999999993,0.8370128780603409,1.0034902122616767,0.6705355438590049
0.4491499999999993,0.8361169815063476,1.0028635266423225,0.6693704363703727
0.44959999999999933,0.8356814807653427,1.002529212385416,0.6688337491452694
0.45004999999999934,0.8352812343835831,1.0023554158210755,0.6682070529460908
0.45049999999999935,0.8350337678194046,1.002176968306303,0.6678905673325062
0.45094999999999935,0.834344281554222,1.0018129330873489,0.6668756300210952
0.45139999999999936,0.833904905319214,1.0016035190224648,0.6662062916159631
0.45184999999999936,0.8330774927139283,1.0011590573191644,0.6649959281086922
0.45229999999999937,0.8319275665283202,1.0005831830203533,0.6632719500362873
0.4527499999999994,0.8310521429777145,1.0001243171095848,0.6619799688458442
0.4531999999999994,0.8305697703361512,0.9998639182746412,0.6612756223976612
0.4536499999999994,0.8305697512626649,0.9999500505626202,0.6611894519627095
0.4540999999999994,0.8301314693689348,0.9998611404001714,0.6604017983376982
0.4545499999999994,0.8295871549844742,0.9995438751578332,0.6596304348111153
0.4549999999999994,0.8289447063207627,0.9992451559007168,0.6586442567408085
0.4554499999999994,0.828689289689064,0.9992240324616432,0.6581545469164848
0.4558999999999994,0.8279493874311447,0.99877962782979,0.6571191470324993
0.4563499999999994,0.8275658977031707,0.9987430752813815,0.6563887201249599
0.45679999999999943,0.8274040246009827,0.9987703303992749,0.6560377188026906
0.45724999999999943,0.8271010500192642,0.9986977280676363,0.655504371970892
0.45769999999999944,0.8262130582332612,0.998356233239174,0.6540698832273484
0.45814999999999945,0.8250127035379409,0.997772800028324,0.6522526070475577
0.45859999999999945,0.8240834254026412,0.9974506160616874,0.6507162347435951
0.45904999999999946,0.8231768363714218,0.9973606756329536,0.64899299710989
0.45949999999999946,0.8220011210441589,0.997061235755682,0.6469410063326358
0.45994999999999947,0.8205907291173935,0.9964978045225144,0.6446836537122727
0.4603999999999995,0.8194873309135436,0.9962146210670471,0.6427600407600402
0.4608499999999995,0.8178388178348541,0.9952763219177723,0.640401313751936
0.4612999999999995,0.8160212844610214,0.9943175339698791,0.6377250349521637
0.4617499999999995,0.8140217262506484,0.9932939480245112,0.6347495044767856
0.4621999999999995,0.8124771159887313,0.992562007755041,0.6323922242224216
0.4626499999999995,0.8110584825277328,0.9918530723452568,0.6302638927102089
0.4630999999999995,0.8094231456518173,0.9908211451768875,0.6280251461267471
0.4635499999999995,0.807843981385231,0.9897149874269962,0.6259729753434657
0.4639999999999995,0.8064242261648177,0.9889466734230516,0.6239017789065837
0.46444999999999953,0.8049882429838181,0.988095760345459,0.6218807256221772
0.46489999999999954,0.8035770499706268,0.9872664184868336,0.6198876814544201
0.46534999999999954,0.8028777211904525,0.987037298232317,0.6187181441485881
0.46579999999999955,0.8025371438264847,0.9870378364622593,0.61803645119071
0.46624999999999955,0.8023638302087784,0.9871419543027878,0.617585706114769
0.46669999999999956,0.8020362883806229,0.9869335833191872,0.6171389934420586
0.46714999999999957,0.8017118972539901,0.9868986549973486,0.6165251395106315
0.46759999999999957,0.8014977914094924,0.9868112269043922,0.6161843559145926
0.4680499999999996,0.8011760169267654,0.9864588671922684,0.6158931666612625
0.4684999999999996,0.8010112559795379,0.9858643329143524,0.6161581790447235
0.4689499999999996,0.800748079419136,0.9852958831191062,0.6162002757191657
0.4693999999999996,0.80022715985775,0.984512015581131,0.6159423041343689
0.4698499999999996,0.7993017321825027,0.9834353925287722,0.6151680718362331
0.4702999999999996,0.7980328512191772,0.9821407940983772,0.6139249083399773
0.4707499999999996,0.7970062822103501,0.981087947189808,0.6129246172308922
0.4711999999999996,0.7957887208461762,0.9801450690627099,0.6114323726296426
0.4716499999999996,0.7944881689548493,0.9789392225444318,0.6100371153652668
0.47209999999999963,0.7932846051454544,0.9780199927091598,0.608549217581749
0.47254999999999964,0.7924541676044463,0.9775037401914596,0.607404595017433
0.47299999999999964,0.7912548959255219,0.976958793848753,0.6055509980022908
0.47344999999999965,0.790685579776764,0.9767882217466832,0.6045829378068448
0.47389999999999965,0.7901460486650467,0.9766276790201663,0.603664418309927
0.47434999999999966,0.7897924298048019,0.9766486600041389,0.602936199605465
0.47479999999999967,0.7898040920495987,0.9768019333481788,0.6028062507510186
0.4752499999999997,0.7895561611652374,0.9766563974320888,0.6024559248983861
0.4756999999999997,0.789387172460556,0.9763395231962204,0.6024348217248916
0.4761499999999997,0.7891050612926482,0.9761108878254889,0.6020992347598075
0.4765999999999997,0.788494444489479,0.9756146974861621,0.6013741914927959
0.4770499999999997,0.7875626432895662,0.9749739181995393,0.600151368379593
0.4774999999999997,0.7871398985385895,0.9746218927204608,0.5996579043567181
0.4779499999999997,0.7859332036972047,0.9738228805363178,0.5980435268580915
0.4783999999999997,0.7849491387605667,0.9732440134882927,0.5966542640328407
0.4788499999999997,0.7837551593780517,0.9723779405653477,0.5951323781907558
0.4792999999999997,0.7819735920429229,0.9710292194783687,0.5929179646074771
0.47974999999999973,0.7802249974012375,0.9697521375119686,0.5906978572905064
0.48019999999999974,0.7787750393152237,0.9689384193718433,0.5886116592586041
0.48064999999999974,0.777592448592186,0.9683285559713841,0.5868563412129879
0.48109999999999975,0.7764854246377946,0.9677706959843636,0.5852001532912255
0.48154999999999976,0.775360848903656,0.9671718384325504,0.5835498593747616
0.48199999999999976,0.773966720700264,0.9663765214383602,0.5815569199621677
0.48244999999999977,0.7728887164592743,0.9658521342277526,0.5799252986907959
0.4828999999999998,0.7715681493282318,0.9650045271217823,0.5781317715346813
0.4833499999999998,0.7701900762319565,0.9643594540655613,0.5760206983983516
0.4837999999999998,0.7690695399045945,0.9642019520699978,0.5739371277391911
0.4842499999999998,0.7678417044878005,0.9639666518568992,0.5717167571187018
0.4846999999999998,0.7661405181884765,0.963223807811737,0.569057228565216
0.4851499999999998,0.7642662340402604,0.9623080304265024,0.5662244376540184
0.4855999999999998,0.7626611852645875,0.9616025550663472,0.5637198154628278
0.4860499999999998,0.7610958480834962,0.9607907190918923,0.5614009770751001
0.4864999999999998,0.759271411895752,0.9598462864756585,0.5586965373158455
0.4869499999999998,0.7575658792257309,0.9587907673418522,0.5563409911096097
0.48739999999999983,0.756212164759636,0.9581652489304544,0.5542590805888177
0.48784999999999984,0.7550344890356064,0.9575222459435464,0.5525467321276665
0.48829999999999985,0.7538564038276673,0.9567951260507107,0.5509176816046238
0.48874999999999985,0.7527758085727692,0.9560770419239998,0.5494745752215385
0.48919999999999986,0.7521158343553543,0.9557278990745545,0.5485037696361542
0.48964999999999986,0.7515627312660217,0.9553303915262221,0.5477950710058213
0.49009999999999987,0.7507821387052536,0.9546863730251789,0.5468779043853282
0.4905499999999999,0.7501261955499648,0.9542601624131202,0.5459922286868095
0.4909999999999999,0.7500108760595322,0.9542259311676026,0.5457958209514618
0.4914499999999999,0.7498533427715302,0.9542313602566719,0.5454753252863884
0.4918999999999999,,,
0.4923499999999999,,,
0.4927999999999999,,,
0.4932499999999999,,,
0.4936999999999999,,,
0.4941499999999999,,,
0.49459999999999993,,,
0.49504999999999993,,,
0.49549999999999994,,,
0.49594999999999995,,,
0.49639999999999995,,,
0.49684999999999996,,,
0.49729999999999996,,,
0.49774999999999997,,,
0.4982,,,
0.49865,,,
0.4991,,,
0.49955,,,


==> expres/syn-feature-size.csv <==
Dataset,our-rule-list,rlnet,mdl-rule-list,greedy_rule_list,mdl-rule-list-std,our-rule-list-std,greedy_rule_list-std,bayesian_rule_list,optimal_rule_list,optimal_rule_list-std,bayesian_rule_list-std
10,0.6633232119253675,,0.6112138040208006,0.4946178843675101,0.049968128091896616,0.03499467619920584,0.030742834042655202,0,0,0,0
20,0.6210791321791549,,0.655720587500275,0.5157131278308787,0.03662987093898242,0.03471736135000472,0.03875905001262962,0,0,0,0
50,0.6158486977065223,,0.5919916300657289,0.5263484253628666,0.03547809379478672,0.03863235938430114,0.02095948419353796,0,0,0,0
100,0.552284341827707,,0.583301228414302,0.5160267032872795,0.040953421857713376,0.03471335582362818,0.03124721745113388,0,0,0,0
500,0.43453963835244275,,0.6171364038092144,0.6078394925609972,0.058663872164950705,0.03281429570688442,0.03066888614249812,0,0,0,0
1000,0.3800077760377336,,0.6827985122145244,0.5186504419837074,0.045334772636071,0.045397186547535495,0.058519746577422316,0,0,0,0


==> expres/syn-list-size.csv <==
Dataset,our-rule-list,rlnet,mdl-rule-list,greedy_rule_list,our-rule-list-std,rlnet-std,mdl-rule-list-std,greedy_rule_list-std,bayesian_rule_list,optimal_rule_list,optimal_rule_list-std,bayesian_rule_list-std
2,0.5738303417387758,0.5272484838035683,0.4733820115937819,0.4809337975410778,0.01661056937209544,0.0249351980374092,0.019992940635977,0.02454396205233602,0,0,0,0
4,0.6151592363112949,0.5445325129279068,0.5586034437632768,0.5343052018002157,0.01532204902967772,0.01929430638966172,0.02853090936607098,0.02708697979440992,0,0,0,0
6,0.6201544534513787,0.5885932553413824,0.5964237030859222,0.5658133627525885,0.02243610547229378,0.013163130014412239,0.01976861145638368,0.01648180337452234,0,0,0,0
8,0.6351328041309653,0.5638208804433529,0.5911446342231289,0.5456201501319711,0.01807005465031666,0.01988068176363022,0.02112976542181898,0.01795467181998864,0,0,0,0
12,0.6615734815023891,0.5561933942773745,0.6300916579614203,0.5765294049235733,0.014973243643255302,0.01608703030626624,0.02193544979798592,0.020997818708672837,0,0,0,0


==> expres/syn-rule-size.csv <==
Dataset,our-rule-list,rlnet,mdl-rule-list,greedy_rule_list,our-rule-list-std,rlnet-std,mdl-rule-list-std,greedy_rule_list-std,bayesian_rule_list,optimal_rule_list,optimal_rule_list-std,bayesian_rule_list-std
2,0.5689430547110059,0.49446312805621007,0.4741400758288908,0.528860953911367,0.025085348910713724,0.02996974845101778,0.01417932269919076,0.0155586505640708,0,0,0,0
4,0.5490756396483928,0.48717392843090845,0.4781966550047896,0.5061722583795752,0.02956784870368882,0.04590702005843798,0.013191492417066181,0.01937030081213084,0,0,0,0
6,0.5639302819499458,0.4709591210939966,0.49269326026558924,0.5081118549715582,0.013580176428097102,0.03574141435262658,0.0276416377084016,0.020074694549253758,0,0,0,0
8,0.5594303531827207,0.4859025490578099,0.49890938724213607,0.47840472634882103,0.016193957620524342,0.013874670652267601,0.014515923538808501,0.01585994230014116,0,0,0,0


==> expres/syn-sample-size.csv <==
Dataset,our-rule-list,rlnet,mdl-rule-list,greedy_rule_list,our-rule-list-std,rlnet-std,mdl-rule-list-std,greedy_rule_list-std,bayesian_rule_list,optimal_rule_list,optimal_rule_list-std,bayesian_rule_list-std
100,0.4521617305584672,0.47937382189035843,0.4040802727266118,0.47821773965118836,0.08768638665559896,0.09974892788581836,0.10080329891732105,0.09816580888476396,0,0,0,0
500,0.5199983188380021,0.5322063646665324,0.40400893270039706,0.48749558626540795,0.04269348847533954,0.03702540691085008,0.04177086539646048,0.05419262078943782,0,0,0,0
1000,0.5477094755780342,0.5232439153535827,0.4509702724218679,0.4916023190421582,0.0231070970304942,0.03100462707676086,0.040151189375569676,0.052040200652070503,0,0,0,0
5000,0.5621589078842677,0.5259593818604341,0.45968877197711216,0.49445420132677986,0.016311928685137277,0.0247710059655613,0.02199641804589452,0.0396726192634324,0,0,0,0
10000,0.566449362803084,0.5229578789506953,0.5121708726678691,0.5217683487232356,0.015757232238964282,0.030871465763573403,0.025810910529887498,0.013177427754449661,0,0,0,0

